Dynamic Narrowing of VAE Bottlenecks Using GECO and L0 Regularization

When designing variational autoencoders (VAEs) or other types of latent space models, the dimensionality of the latent space is typically defined upfront. In this process, it is possible that the number of dimensions is under- or overprovisioned for the application at hand. In case the dimensionality is not predefined, this parameter is usually determined using time- and resource-consuming cross-validation. For these reasons we have developed a technique to shrink the latent space dimensionality of VAEs automatically and on-the-fly during training using Generalized ELBO with Constrained Optimization (GECO) and the $L_0$-Augment-REINFORCE-Merge ($L_0$-ARM) gradient estimator. The GECO optimizer ensures that we are not violating a predefined upper bound on the reconstruction error. This paper presents the algorithmic details of our method along with experimental results on five different datasets. We find that our training procedure is stable and that the latent space can be pruned effectively without violating the GECO constraints.

==> data/out_train_ae.csv <==
Wall time,Step,Value
1583760184.0418987,1,67.7857894897461
1583760185.389928,2,48.102935791015625
1583760186.7632492,3,38.84176254272461
1583760188.153113,4,36.18196105957031
1583760189.5223966,5,38.44640350341797
1583760190.87041,6,41.23381805419922
1583760192.2236454,7,33.904273986816406
1583760193.5713067,8,34.67973709106445
1583760194.9381871,9,44.009979248046875
1583760196.3174877,10,33.256832122802734
1583760197.7496219,11,34.562652587890625
1583760199.1970391,12,29.411096572875977
1583760200.5784118,13,31.732973098754883
1583760201.9738162,14,30.294151306152344
1583760203.3764539,15,33.482574462890625
1583760204.7553892,16,27.64471435546875
1583760206.2521503,17,31.86976432800293
1583760207.6179843,18,29.593725204467773
1583760209.1072254,19,29.785995483398438
1583760210.4860666,20,27.38943099975586
1583760211.8679423,21,26.505401611328125
1583760213.2439373,22,25.022138595581055
1583760214.6219814,23,23.648880004882812
1583760216.0067542,24,32.2486457824707
1583760217.3987281,25,22.922481536865234
1583760218.7863202,26,27.12595558166504
1583760220.179272,27,21.3046875
1583760221.6609678,28,38.04704666137695
1583760223.154734,29,30.395000457763672
1583760224.6469822,30,45.647621154785156
1583760226.1540577,31,25.81007194519043
1583760227.7158623,32,26.41575813293457
1583760229.2186456,33,23.185256958007812
1583760230.7926667,34,25.6323299407959
1583760232.4187403,35,22.029464721679688
1583760233.9142737,36,19.651203155517578
1583760235.4197118,37,32.53657531738281
1583760236.9288464,38,22.190555572509766
1583760238.416498,39,22.221363067626953
1583760239.9081075,40,23.12340545654297
1583760241.393702,41,43.13555908203125
1583760242.8867197,42,21.085145950317383
1583760244.3938057,43,20.929100036621094
1583760245.8855987,44,22.355756759643555
1583760247.374638,45,23.476451873779297
1583760248.873537,46,20.75343132019043
1583760250.4309762,47,20.948101043701172
1583760251.9711397,48,21.113662719726562
1583760253.4525104,49,21.220064163208008
1583760254.9341938,50,20.82137680053711
1583760257.879886,51,18.57834815979004
1583760259.3709188,52,20.13760757446289
1583760260.871418,53,17.513452529907227
1583760262.3722873,54,23.936983108520508
1583760263.8748686,55,18.747709274291992
1583760265.3869543,56,19.39839744567871
1583760266.9003847,57,18.43384552001953
1583760268.4060025,58,18.214969635009766
1583760269.9116068,59,22.42197036743164
1583760271.4114466,60,18.069854736328125
1583760272.9132006,61,18.31378173828125
1583760274.4294424,62,17.81308364868164
1583760275.9201038,63,17.86095428466797
1583760277.4198291,64,22.091693878173828
1583760278.9407454,65,16.18008041381836
1583760280.4524152,66,23.867155075073242
1583760281.977287,67,13.707155227661133
1583760283.4863462,68,23.328872680664062
1583760284.9656522,69,17.5255184173584
1583760286.477734,70,14.937980651855469
1583760288.0017152,71,17.195606231689453
1583760289.5202057,72,15.060660362243652
1583760291.0261354,73,16.066192626953125
1583760292.5347984,74,16.158721923828125
1583760294.1206038,75,14.10822868347168
1583760295.636526,76,13.422455787658691
1583760297.1573305,77,13.290939331054688
1583760298.6760843,78,14.409180641174316
1583760300.1853614,79,12.981681823730469
1583760301.6829112,80,12.22608470916748
1583760303.1859825,81,14.771310806274414
1583760304.683337,82,13.153285026550293
1583760306.288041,83,12.873664855957031
1583760307.808403,84,13.62049674987793
1583760309.3223748,85,11.461082458496094
1583760310.8462815,86,12.372636795043945
1583760312.3646889,87,15.496832847595215
1583760313.8648407,88,12.015369415283203
1583760315.3650084,89,13.33859252929688
1583760316.9209476,90,12.367794036865234
1583760318.4747064,91,11.937601089477539
1583760320.0000868,92,10.124937057495117
1583760321.5130866,93,10.95595932006836
1583760323.0324829,94,11.584075927734375
1583760324.5516574,95,12.31694221496582
1583760326.0343015,96,15.743903160095215
1583760327.525284,97,11.136618614196777
1583760329.012637,98,12.445488929748535
1583760330.49705,99,11.52817153930664
1583760331.981833,100,12.362900733947754
1583760335.0536294,101,12.392581939697266
1583760336.5660348,102,11.776213645935059
1583760338.1958878,103,10.480558395385742
1583760339.7319071,104,11.605765342712402
1583760341.2489147,105,10.092573165893555
1583760342.7786095,106,11.452939987182617
1583760344.3079112,107,10.328108787536621
1583760345.817439,108,10.395914077758789
1583760347.3203416,109,10.889422416687012
1583760348.8252835,110,11.986398696899414
1583760350.3328438,111,10.36611557006836
1583760351.8385015,112,10.596056938171387
1583760353.3526785,113,10.737055778503418
1583760354.87915,114,14.09930419921875
1583760356.6637363,115,10.542160034179688
1583760358.173963,116,10.049222946166992
1583760359.6765938,117,11.244675636291504
1583760361.1900432,118,10.744508743286133
1583760362.7050865,119,9.62430191040039
1583760364.2319725,120,13.347844123840332
1583760365.7645524,121,12.68388557434082
1583760367.2834122,122,11.56820011138916
1583760368.7938225,123,10.205039978027344
1583760370.3079228,124,12.054306030273438
1583760371.8274193,125,11.099876403808594
1583760373.3604248,126,9.557247161865234
1583760374.8911884,127,10.359733581542969
1583760376.4156997,128,10.141328811645508
1583760377.933076,129,10.410943984985352
1583760379.44773,130,9.81338882446289
1583760380.9650254,131,9.734949111938477
1583760382.4628842,132,13.020410537719727
1583760383.9577115,133,11.052938461303711
1583760385.4509609,134,11.96318244934082
1583760386.9413662,135,10.748207092285156
1583760388.4312015,136,12.821744918823242
1583760389.9265165,137,9.993375778198242
1583760391.4263787,138,14.530790328979492
1583760392.9163976,139,11.600778579711914
1583760394.415864,140,9.114175796508789
1583760395.9115973,141,10.418704986572266
1583760397.404049,142,10.133365631103516
1583760398.900533,143,10.689515113830566
1583760400.405004,144,12.493522644042969
1583760401.911851,145,11.312834739685059
1583760403.420426,146,11.910831451416016
1583760404.9279726,147,9.936468124389648
1583760406.4297113,148,9.475908279418945
1583760407.931916,149,15.866774559020996
1583760409.4311714,150,12.261630058288574
1583760412.445561,151,10.801778793334961
1583760413.9627507,152,11.094634056091309
1583760415.4637017,153,13.635416030883789
1583760416.9642794,154,13.584033012390137
1583760418.464933,155,12.84077262878418
1583760419.9650621,156,11.946645736694336
1583760421.4668567,157,13.130273818969727
1583760422.9741688,158,13.08965015411377
1583760424.5007813,159,12.495559692382812
1583760426.007839,160,12.965401649475098
1583760427.4921348,161,13.10682487487793
1583760428.9751663,162,11.953904151916504
1583760430.456515,163,12.972224235534668
1583760431.9627972,164,12.334297180175781
1583760433.465334,165,13.886045455932617
1583760434.968347,166,13.125730514526367
1583760436.475478,167,14.99632453918457
1583760437.9825642,168,15.879109382629395
1583760439.4873133,169,14.073110580444336
1583760440.9976773,170,14.42611312866211
1583760442.5048075,171,14.942354202270508
1583760444.0346026,172,17.821609497070312
1583760445.5452805,173,18.790040969848633
1583760447.0519142,174,14.417426109313965
1583760448.5704653,175,17.88665771484375
1583760450.0703292,176,14.423460006713867
1583760451.5575426,177,16.810001373291016
1583760453.0709248,178,16.273265838623047
1583760454.5981498,179,17.788043975830078
1583760456.1110306,180,18.404949188232422
1583760457.6305583,181,17.160951614379883
1583760459.237972,182,18.178693771362305
1583760460.7442162,183,17.979366302490234
1583760462.24196,184,14.752059936523438
1583760463.7314246,185,18.751094818115234
1583760465.2242143,186,17.62112045288086
1583760466.7068715,187,18.219131469726562
1583760468.187296,188,18.737287521362305
1583760469.6920002,189,18.505844116210938
1583760471.1798735,190,17.676706314086914
1583760472.674179,191,16.75374984741211
1583760474.1891894,192,18.60809326171875
1583760475.6882153,193,16.798236846923828
1583760477.1927638,194,19.81498908996582
1583760478.6995168,195,19.39582061767578
1583760480.186534,196,18.29718780517578
1583760481.6826108,197,24.7554874420166
1583760483.1787288,198,20.22198486328125
1583760484.673173,199,21.17689323425293
1583760486.1722047,200,23.615903854370117
1583760489.3396924,201,22.341611862182617
1583760490.8337584,202,19.38601303100586
1583760492.3519025,203,20.68920135498047
1583760493.9288502,204,18.804609298706055
1583760495.4409301,205,21.896032333374023
1583760496.94974,206,21.04474449157715
1583760498.4578466,207,21.95050621032715
1583760499.9521182,208,21.449867248535156
1583760501.4386845,209,20.36874008178711
1583760502.9182143,210,19.759422302246094
1583760504.4318843,211,20.91368865966797
1583760505.9163163,212,18.01116180419922
1583760507.4014273,213,17.035966873168945
1583760508.9060426,214,18.148601531982422
1583760510.405275,215,19.02324676513672
1583760511.8964791,216,19.153194427490234
1583760513.3729439,217,19.751190185546875
1583760514.8456683,218,19.232261657714844
1583760516.3359358,219,22.455177307128906
1583760517.8604946,220,20.02740478515625
1583760519.36769,221,19.792404174804688
1583760520.8840282,222,18.923473358154297
1583760522.3924773,223,18.79225730895996
1583760523.9568942,224,24.397850036621094
1583760525.5084972,225,19.513690948486328
1583760527.027523,226,20.938953399658203
1583760528.5397084,227,20.28868865966797
1583760530.042875,228,19.740907669067383
1583760531.5586727,229,18.713672637939453
1583760533.4003797,230,20.279232025146484
1583760535.0144863,231,18.645389556884766
1583760536.5179987,232,19.103776931762695
1583760538.0346887,233,21.89234161376953
1583760539.5728204,234,20.461698532104492
1583760541.091905,235,28.944717407226562
1583760542.6100364,236,28.329158782958984
1583760544.131616,237,20.031869888305664
1583760545.6629908,238,24.6928768157959
1583760547.1913264,239,20.370975494384766
1583760548.7112968,240,23.087852478027344
1583760550.2316432,241,19.234207153320312
1583760551.7686818,242,17.34027862548828
1583760553.294613,243,16.714035034179688
1583760554.8328393,244,15.55118179321289
1583760556.3400245,245,15.549699783325195
1583760557.871131,246,14.404616355895996
1583760559.4436092,247,15.618059158325195
1583760560.9677336,248,14.461713790893555
1583760562.5021775,249,15.378328323364258
1583760564.0388114,250,13.268569946289062
1583760567.03348,251,13.686627388000488
1583760568.5492377,252,14.419174194335938
1583760570.0802763,253,14.168183326721191
1583760571.5964324,254,17.075916290283203
1583760573.1237288,255,14.600436210632324
1583760574.654959,256,20.819721221923828
1583760576.1967497,257,15.237074851989746
1583760577.7254958,258,22.604228973388672
1583760579.3076234,259,24.30295181274414
1583760580.8870614,260,17.18805503845215
1583760582.4860315,261,23.463855743408203
1583760584.0947657,262,22.9276065826416
1583760585.6157403,263,20.987184524536133
1583760587.13816,264,20.970487594604492
1583760588.77608,265,19.949325561523438
1583760590.2873833,266,16.962562561035156
1583760591.8246565,267,21.823360443115234
1583760593.3373146,268,20.866134643554688
1583760594.8610656,269,21.13072395324707
1583760596.379229,270,21.112154006958008
1583760597.9196477,271,22.12378692626953
1583760599.4477017,272,21.04262351989746
1583760600.9699833,273,22.453323364257812
1583760602.5068917,274,18.74405288696289
1583760604.042848,275,19.424335479736328
1583760605.5865161,276,19.21295928955078
1583760607.124875,277,18.042593002319336
1583760608.6622014,278,20.480377197265625
1583760610.1857393,279,19.877086639404297
1583760611.7049036,280,19.026268005371094
1583760613.2418535,281,19.123197555541992
1583760614.7822323,282,23.14421844482422
1583760616.3061604,283,19.81534767150879
1583760617.8558767,284,21.058807373046875
1583760619.3743584,285,18.09299087524414
1583760620.888642,286,19.482559204101562
1583760622.4061108,287,19.222679138183594
1583760623.9413996,288,17.653457641601562
1583760625.48265,289,23.650222778320312
1583760627.036848,290,17.539627075195312
1583760628.5752678,291,18.027334213256836
1583760630.1129642,292,20.08419418334961
1583760631.6252549,293,21.95623779296875
1583760633.170623,294,18.932422637939453
1583760634.7086196,295,19.143028259277344
1583760636.2461267,296,17.27913475036621
1583760637.7806563,297,21.18858528137207
1583760639.3089218,298,19.264190673828125
1583760640.845565,299,21.404850006103516
1583760642.3640676,300,19.630565643310547
1583760645.3949504,301,23.367895126342773
1583760646.9390047,302,22.9714298248291
1583760648.4628384,303,19.227169036865234
1583760650.1028132,304,19.110376358032227
1583760651.6202877,305,21.74251937866211
1583760653.1490083,306,19.332138061523438
1583760654.6904259,307,19.28270721435547
1583760656.2119956,308,19.354259490966797
1583760657.7438867,309,19.267250061035156
1583760659.2787657,310,18.19924545288086
1583760660.7923768,311,21.687955856323242
1583760662.2760494,312,18.609291076660156
1583760663.7609873,313,22.01483154296875
1583760665.25048,314,20.461265563964844
1583760666.7360623,315,19.306575775146484
1583760668.2244759,316,18.819799423217773
1583760669.718702,317,19.280040740966797
1583760671.218365,318,22.155933380126953
1583760672.7239368,319,22.178918838500977
1583760674.2371423,320,20.175518035888672
1583760675.74359,321,20.405624389648438
1583760677.2378836,322,17.811189651489258
1583760678.7319217,323,19.627525329589844
1583760680.2347019,324,18.971961975097656
1583760681.734324,325,17.489212036132812
1583760683.2338927,326,19.469547271728516
1583760684.766397,327,22.1599178314209
1583760686.3044333,328,21.535547256469727
1583760687.8351624,329,22.69833755493164
1583760689.3728063,330,18.69151496887207
1583760690.9146585,331,18.094568252563477
1583760692.4500895,332,19.793514251708984
1583760693.9805758,333,21.375160217285156
1583760695.5080588,334,18.733232498168945
1583760697.0373785,335,18.831296920776367
1583760698.5764322,336,19.22010612487793
1583760700.105738,337,31.101484298706055
1583760701.634501,338,17.43331527709961
1583760703.1829245,339,19.72330093383789
1583760704.725937,340,17.677631378173828
1583760706.2672806,341,18.984895706176758
1583760707.804459,342,21.273303985595703
1583760709.3327398,343,19.554702758789062
1583760711.1768072,344,16.989038467407227
1583760712.697197,345,17.515289306640625
1583760714.262104,346,17.300601959228516
1583760715.795948,347,13.015750885009766
1583760717.3239846,348,16.125158309936523
1583760718.8440042,349,16.658428192138672
1583760720.3745577,350,14.08456039428711
1583760723.5051937,351,13.578612327575684
1583760725.0342813,352,15.518305778503418
1583760726.5653143,353,14.79284954071045
1583760728.0946522,354,13.609556198120117
1583760729.6144722,355,13.613747596740723
1583760731.1496634,356,15.349095344543457
1583760732.68115,357,16.13235855102539
1583760734.2225804,358,18.188264846801758
1583760735.7604291,359,15.355976104736328
1583760737.3055632,360,14.979776382446289
1583760738.8619301,361,15.220231056213379
1583760740.4241018,362,16.8682861328125
1583760741.9839993,363,16.399656295776367
1583760743.5548408,364,13.55675220489502
1583760745.07891,365,13.414312362670898
1583760746.6099944,366,14.659782409667969
1583760748.128349,367,14.528399467468262
1583760749.6470764,368,15.714455604553223
1583760751.1815815,369,16.377595901489258
1583760752.6950326,370,14.086445808410645
1583760754.2324054,371,15.111576080322266
1583760755.7904468,372,13.977546691894531
1583760757.3513448,373,16.871278762817383
1583760758.8805907,374,17.811540603637695
1583760760.4260848,375,15.201726913452148
1583760761.9576445,376,17.335330963134766
1583760763.484325,377,16.006961822509766
1583760764.991696,378,14.212471008300781
1583760766.5159924,379,17.557174682617188
1583760768.0523846,380,31.972909927368164
1583760769.5832696,381,17.165719985961914
1583760771.130785,382,16.295394897460938
1583760772.7180147,383,16.447669982910156
1583760774.3565474,384,18.111692428588867
1583760775.9267018,385,18.64664649963379
1583760777.4641879,386,16.880577087402344
1583760778.9929411,387,16.397968292236328
1583760780.5221639,388,17.072324752807617
1583760782.0682197,389,19.408302307128906
1583760783.5951567,390,18.161895751953125
1583760785.1362767,391,21.77651596069336
1583760786.6791737,392,19.42829704284668
1583760788.2026634,393,17.748126983642578
1583760789.7435834,394,18.393903732299805
1583760791.2771091,395,19.951675415039062
1583760792.8062124,396,18.282711029052734
1583760794.3363383,397,18.441715240478516
1583760795.8708575,398,18.24455451965332
1583760797.4094267,399,18.622325897216797
1583760798.9511907,400,18.009511947631836
1583760802.0599825,401,30.416366577148438
1583760803.6011758,402,18.631439208984375
1583760805.1158664,403,18.625667572021484
1583760806.644753,404,19.166898727416992
1583760808.160461,405,31.749046325683594
1583760809.676003,406,25.589174270629883
1583760811.1926575,407,16.89899444580078
1583760812.705238,408,19.32254409790039
1583760814.2175481,409,28.05525779724121
1583760815.729661,410,30.521623611450195
1583760817.3080947,411,15.763164520263672
1583760818.8318717,412,17.110240936279297
1583760820.3607566,413,16.229747772216797
1583760821.907517,414,16.73301124572754
1583760823.4615877,415,20.842330932617188
1583760825.0032282,416,17.60234832763672
1583760826.5311882,417,15.357885360717773
1583760828.114787,418,14.808021545410156
1583760829.72065,419,16.680370330810547
1583760831.2607546,420,15.147787094116211
1583760832.7997444,421,18.82305908203125
1583760834.394979,422,29.373397827148438
1583760835.9269984,423,27.040603637695312
1583760837.4823427,424,25.89739418029785
1583760839.037995,425,29.11572265625
1583760840.5721638,426,31.13412857055664
1583760842.1098924,427,30.37969398498535
1583760843.708022,428,17.396915435791016
1583760845.2305682,429,25.18368148803711
1583760846.7434714,430,25.86508560180664
1583760848.244598,431,20.799297332763672
1583760849.7474756,432,18.233150482177734
1583760851.251092,433,18.529430389404297
1583760852.7635956,434,16.80333709716797
1583760854.2705016,435,14.410990715026855
1583760855.7760432,436,15.677102088928223
1583760857.28912,437,16.75719451904297
1583760858.798936,438,17.870986938476562
1583760860.306666,439,18.538524627685547
1583760861.823571,440,16.229774475097656
1583760863.3691456,441,26.329988479614258
1583760864.897645,442,27.36921501159668
1583760866.4090612,443,17.837465286254883
1583760867.922303,444,28.03256607055664
1583760869.456182,445,16.220232009887695
1583760871.0068872,446,28.48576545715332
1583760872.5547738,447,16.895849227905273
1583760874.0659428,448,28.584569931030273
1583760875.5907874,449,20.465492248535156
1583760877.1175578,450,19.356712341308594
1583760880.2420142,451,17.504833221435547
1583760881.770426,452,18.097570419311523
1583760883.280077,453,20.170509338378906
1583760884.812294,454,17.464149475097656
1583760886.3464346,455,16.776073455810547
1583760887.8733928,456,17.53546142578125
1583760889.4044862,457,16.45870018005371
1583760890.9336672,458,17.14716148376465
1583760892.8784971,459,19.397994995117188
1583760894.402835,460,18.914100646972656
1583760895.8943586,461,15.746847152709961
1583760897.4052198,462,28.597618103027344
1583760898.9175327,463,24.195167541503906
1583760900.424552,464,17.225296020507812
1583760901.9301171,465,19.359102249145508
1583760903.437147,466,19.18606948852539
1583760904.9488418,467,19.366117477416992
1583760906.4396238,468,16.749834060668945
1583760907.9441445,469,17.468605041503906
1583760909.4800677,470,16.971879959106445
1583760910.9849226,471,14.265884399414062
1583760912.5039818,472,16.11160659790039
1583760914.0185037,473,15.843749046325684
1583760915.546822,474,26.818147659301758
1583760917.069946,475,26.599964141845703
1583760918.5961835,476,26.739070892333984
1583760920.1328125,477,27.04926872253418
1583760921.6583548,478,24.21795654296875
1583760923.182394,479,28.193134307861328
1583760924.7211783,480,17.505367279052734
1583760926.2440052,481,24.647403717041016
1583760927.7759237,482,28.31560707092285
1583760929.2986007,483,18.127578735351562
1583760930.8323798,484,16.295886993408203
1583760932.3582385,485,16.45284652709961
1583760933.875159,486,17.104290008544922
1583760935.3911378,487,15.750370025634766
1583760936.9190297,488,15.524499893188477
1583760938.4348373,489,17.11572265625
1583760939.9580266,490,28.630647659301758
1583760941.4691474,491,27.566164016723633
1583760942.98237,492,26.51936149597168
1583760944.503591,493,19.506620407104492
1583760946.048209,494,19.651592254638672
1583760947.5980573,495,17.135292053222656
1583760949.1351275,496,25.179424285888672
1583760950.6785104,497,28.332813262939453
1583760952.2168424,498,18.616764068603516
1583760953.770685,499,29.598743438720703
1583760955.3069544,500,17.30150032043457


==> data/out_train_hits.csv <==
Wall time,Step,Value
1583760184.04205,1,0.0
1583760185.3900912,2,0.0
1583760186.7634375,3,0.0
1583760188.153257,4,0.0
1583760189.522601,5,0.0
1583760190.8706756,6,0.0
1583760192.2238297,7,0.0
1583760193.5714798,8,0.0
1583760194.938336,9,0.0
1583760196.3176374,10,0.0
1583760197.7498093,11,0.0
1583760199.1972053,12,0.0
1583760200.5785568,13,0.0
1583760201.9739683,14,0.0
1583760203.376607,15,0.0
1583760204.7555623,16,0.0
1583760206.2523005,17,0.0
1583760207.6181407,18,0.0
1583760209.1073754,19,0.0
1583760210.486212,20,0.0
1583760211.8681717,21,0.0
1583760213.2440958,22,0.0
1583760214.6221693,23,0.0
1583760216.0069163,24,0.0
1583760217.3988838,25,0.0
1583760218.7864685,26,0.0
1583760220.1794233,27,0.0
1583760221.661117,28,0.009999999776482582
1583760223.15489,29,0.0
1583760224.6471457,30,0.0
1583760226.1542025,31,0.0
1583760227.7160625,32,0.0
1583760229.2188032,33,0.0
1583760230.7928603,34,0.0
1583760232.4188902,35,0.0
1583760233.914426,36,0.0
1583760235.4198802,37,0.019999999552965164
1583760236.928996,38,0.0
1583760238.4166474,39,0.009999999776482582
1583760239.9082603,40,0.019999999552965164
1583760241.3938603,41,0.029999999329447746
1583760242.886868,42,0.05999999865889549
1583760244.3939574,43,0.03999999910593033
1583760245.885746,44,0.029999999329447746
1583760247.374806,45,0.10999999940395355
1583760248.8736894,46,0.03999999910593033
1583760250.4311635,47,0.029999999329447746
1583760251.9712934,48,0.23999999463558197
1583760253.4526656,49,0.17000000178813934
1583760254.9343483,50,0.4000000059604645
1583760257.8800426,51,0.3400000035762787
1583760259.3710806,52,0.38999998569488525
1583760260.8716145,53,0.6100000143051147
1583760262.3724406,54,0.4699999988079071
1583760263.8750184,55,0.6499999761581421
1583760265.3871102,56,0.49000000953674316
1583760266.9005375,57,0.6600000262260437
1583760268.406164,58,0.699999988079071
1583760269.9118402,59,0.8700000047683716
1583760271.4116344,60,0.8100000023841858
1583760272.9133656,61,0.8700000047683716
1583760274.429596,62,0.8799999952316284
1583760275.9202769,63,0.800000011920929
1583760277.4200509,64,0.8799999952316284
1583760278.9409053,65,0.9100000262260437
1583760280.4525616,66,0.8700000047683716
1583760281.9774554,67,0.9399999976158142
1583760283.4864964,68,0.9300000071525574
1583760284.9658222,69,0.9300000071525574
1583760286.4778893,70,0.9599999785423279
1583760288.0018704,71,0.9399999976158142
1583760289.5203602,72,0.9399999976158142
1583760291.0262952,73,0.949999988079071
1583760292.5350099,74,0.9200000166893005
1583760294.1207595,75,0.9900000095367432
1583760295.6366808,76,0.949999988079071
1583760297.1574843,77,0.9599999785423279
1583760298.676241,78,0.9599999785423279
1583760300.1855142,79,0.949999988079071
1583760301.6831007,80,1.0
1583760303.186143,81,0.9700000286102295
1583760304.6835291,82,0.9599999785423279
1583760306.2883391,83,0.9900000095367432
1583760307.8086867,84,0.9800000190734863
1583760309.3226507,85,0.9800000190734863
1583760310.8465564,86,0.9800000190734863
1583760312.3649814,87,0.9700000286102295
1583760313.8651044,88,0.9800000190734863
1583760315.365309,89,1.0
1583760316.921141,90,0.9800000190734863
1583760318.4748585,91,0.9900000095367432
1583760320.000242,92,0.9700000286102295
1583760321.5132368,93,0.9700000286102295
1583760323.0326316,94,0.9800000190734863
1583760324.551897,95,0.9900000095367432
1583760326.0346146,96,0.9800000190734863
1583760327.5255694,97,0.9700000286102295
1583760329.0128572,98,0.9900000095367432
1583760330.497328,99,0.9900000095367432
1583760331.9821131,100,0.9900000095367432
1583760335.0538223,101,0.9900000095367432
1583760336.5661924,102,0.9800000190734863
1583760338.1961174,103,0.9900000095367432
1583760339.7321532,104,0.9900000095367432
1583760341.2490742,105,0.9700000286102295
1583760342.7787745,106,0.9900000095367432
1583760344.3080697,107,0.9900000095367432
1583760345.8175936,108,0.9900000095367432
1583760347.3205032,109,0.9800000190734863
1583760348.825437,110,0.9800000190734863
1583760350.332998,111,1.0
1583760351.838654,112,0.9800000190734863
1583760353.352838,113,0.9900000095367432
1583760354.8793504,114,1.0
1583760356.6639264,115,1.0
1583760358.1741123,116,0.9900000095367432
1583760359.6767437,117,1.0
1583760361.1901948,118,0.9900000095367432
1583760362.705239,119,1.0
1583760364.2322068,120,1.0
1583760365.7647102,121,1.0
1583760367.2835999,122,0.9800000190734863
1583760368.7939734,123,0.9900000095367432
1583760370.3081725,124,1.0
1583760371.8276055,125,0.9900000095367432
1583760373.360578,126,1.0
1583760374.8913713,127,1.0
1583760376.4159448,128,0.9800000190734863
1583760377.9332259,129,0.9800000190734863
1583760379.447966,130,1.0
1583760380.9651763,131,0.9800000190734863
1583760382.46304,132,0.9900000095367432
1583760383.9578795,133,0.9800000190734863
1583760385.4511175,134,0.9900000095367432
1583760386.9415188,135,1.0
1583760388.4313593,136,1.0
1583760389.926673,137,1.0
1583760391.426538,138,1.0
1583760392.916551,139,0.9800000190734863
1583760394.416181,140,0.9900000095367432
1583760395.9117975,141,0.9900000095367432
1583760397.4042916,142,0.9900000095367432
1583760398.9006968,143,0.9900000095367432
1583760400.4051623,144,0.9900000095367432
1583760401.912042,145,0.9900000095367432
1583760403.4205832,146,1.0
1583760404.9281287,147,1.0
1583760406.4298685,148,1.0
1583760407.9321063,149,0.9900000095367432
1583760409.4313936,150,0.9900000095367432
1583760412.4457195,151,0.9800000190734863
1583760413.9628997,152,1.0
1583760415.463872,153,0.9800000190734863
1583760416.9644315,154,1.0
1583760418.4650855,155,0.9900000095367432
1583760419.9652133,156,0.9800000190734863
1583760421.4670103,157,0.9900000095367432
1583760422.9743812,158,0.9800000190734863
1583760424.5009384,159,1.0
1583760426.0079913,160,0.9800000190734863
1583760427.492291,161,0.9900000095367432
1583760428.9753199,162,0.9800000190734863
1583760430.4566674,163,1.0
1583760431.9629486,164,1.0
1583760433.4654837,165,1.0
1583760434.968498,166,0.9599999785423279
1583760436.4756572,167,1.0
1583760437.982719,168,1.0
1583760439.4874947,169,1.0
1583760440.9978316,170,0.9900000095367432
1583760442.5049603,171,1.0
1583760444.0347767,172,0.9700000286102295
1583760445.5454378,173,0.8700000047683716
1583760447.0520732,174,0.8999999761581421
1583760448.5706193,175,0.949999988079071
1583760450.0704806,176,0.9599999785423279
1583760451.5577016,177,0.9700000286102295
1583760453.071081,178,0.9800000190734863
1583760454.598306,179,0.9599999785423279
1583760456.1112022,180,0.9800000190734863
1583760457.6307118,181,0.9599999785423279
1583760459.238127,182,0.9300000071525574
1583760460.744377,183,0.949999988079071
1583760462.2421663,184,0.9300000071525574
1583760463.7316294,185,0.9900000095367432
1583760465.224368,186,0.9200000166893005
1583760466.7070262,187,0.949999988079071
1583760468.1874793,188,0.9599999785423279
1583760469.6921554,189,0.9599999785423279
1583760471.180026,190,0.9700000286102295
1583760472.6744025,191,0.8999999761581421
1583760474.18935,192,0.9700000286102295
1583760475.6883688,193,0.8399999737739563
1583760477.1929235,194,0.8700000047683716
1583760478.6996853,195,0.8700000047683716
1583760480.1866932,196,0.7799999713897705
1583760481.6827621,197,0.4300000071525574
1583760483.1789045,198,0.1899999976158142
1583760484.6733444,199,0.14000000059604645
1583760486.1723633,200,0.20999999344348907
1583760489.3398573,201,0.1899999976158142
1583760490.8339097,202,0.25
1583760492.3520577,203,0.2199999988079071
1583760493.929047,204,0.3100000023841858
1583760495.4410841,205,0.36000001430511475
1583760496.9498901,206,0.30000001192092896
1583760498.4580057,207,0.27000001072883606
1583760499.9522738,208,0.4699999988079071
1583760501.43884,209,0.550000011920929
1583760502.918369,210,0.5299999713897705
1583760504.4320374,211,0.5
1583760505.9164855,212,0.6200000047683716
1583760507.4015775,213,0.6499999761581421
1583760508.906199,214,0.6100000143051147
1583760510.405442,215,0.5699999928474426
1583760511.8966396,216,0.6100000143051147
1583760513.373107,217,0.7599999904632568
1583760514.8458238,218,0.6100000143051147
1583760516.3361666,219,0.6800000071525574
1583760517.8606455,220,0.6399999856948853
1583760519.3679523,221,0.6000000238418579
1583760520.8841863,222,0.6499999761581421
1583760522.3926287,223,0.7300000190734863
1583760523.9571133,224,0.6700000166893005
1583760525.5086608,225,0.6299999952316284
1583760527.0276816,226,0.6499999761581421
1583760528.5399961,227,0.550000011920929
1583760530.0430212,228,0.5400000214576721
1583760531.5589116,229,0.6700000166893005
1583760533.4005458,230,0.6000000238418579
1583760535.0146375,231,0.6499999761581421
1583760536.518152,232,0.5299999713897705
1583760538.0348463,233,0.550000011920929
1583760539.5729735,234,0.6000000238418579
1583760541.0921352,235,0.5199999809265137
1583760542.6101882,236,0.3400000035762787
1583760544.131941,237,0.2800000011920929
1583760545.6631467,238,0.23000000417232513
1583760547.1915586,239,0.10000000149011612
1583760548.711493,240,0.17000000178813934
1583760550.2318738,241,0.20999999344348907
1583760551.7688315,242,0.550000011920929
1583760553.2947636,243,0.7599999904632568
1583760554.8329957,244,0.9100000262260437
1583760556.3401754,245,0.8799999952316284
1583760557.8713171,246,0.9599999785423279
1583760559.4438255,247,0.9800000190734863
1583760560.9678996,248,0.9599999785423279
1583760562.502331,249,0.9800000190734863
1583760564.0389676,250,0.9200000166893005
1583760567.0336318,251,0.9800000190734863
1583760568.5494406,252,0.9599999785423279
1583760570.0804365,253,0.9300000071525574
1583760571.5965848,254,0.9300000071525574
1583760573.1238875,255,0.9599999785423279
1583760574.6551101,256,0.8899999856948853
1583760576.1969016,257,0.8199999928474426
1583760577.7256541,258,0.7099999785423279
1583760579.3078208,259,0.46000000834465027
1583760580.8872616,260,0.3499999940395355
1583760582.486228,261,0.2800000011920929
1583760584.0949128,262,0.23999999463558197
1583760585.6159332,263,0.20000000298023224
1583760587.138307,264,0.23000000417232513
1583760588.7762887,265,0.2800000011920929
1583760590.287572,266,0.25999999046325684
1583760591.8248043,267,0.2800000011920929
1583760593.3375046,268,0.33000001311302185
1583760594.8612175,269,0.25
1583760596.379383,270,0.20000000298023224
1583760597.919875,271,0.3100000023841858
1583760599.4479504,272,0.30000001192092896
1583760600.9701433,273,0.4000000059604645
1583760602.5070431,274,0.3100000023841858
1583760604.043001,275,0.5400000214576721
1583760605.5866735,276,0.3700000047683716
1583760607.1250288,277,0.41999998688697815
1583760608.662356,278,0.5899999737739563
1583760610.1858966,279,0.5199999809265137
1583760611.7050586,280,0.6299999952316284
1583760613.2420063,281,0.6800000071525574
1583760614.7823896,282,0.5600000023841858
1583760616.3063126,283,0.5699999928474426
1583760617.8560932,284,0.5699999928474426
1583760619.3745158,285,0.6000000238418579
1583760620.8888648,286,0.6299999952316284
1583760622.406264,287,0.6399999856948853
1583760623.9416482,288,0.699999988079071
1583760625.4828084,289,0.7099999785423279
1583760627.0370834,290,0.6100000143051147
1583760628.5755534,291,0.6399999856948853
1583760630.1132715,292,0.6200000047683716
1583760631.625549,293,0.6499999761581421
1583760633.1709092,294,0.5199999809265137
1583760634.7088783,295,0.6299999952316284
1583760636.2463923,296,0.550000011920929
1583760637.7809308,297,0.6100000143051147
1583760639.3091912,298,0.5099999904632568
1583760640.8457158,299,0.47999998927116394
1583760642.3642154,300,0.41999998688697815
1583760645.3951092,301,0.5
1583760646.939151,302,0.5799999833106995
1583760648.463068,303,0.550000011920929
1583760650.1030283,304,0.4399999976158142
1583760651.6205413,305,0.5299999713897705
1583760653.1493063,306,0.5600000023841858
1583760654.6906445,307,0.5400000214576721
1583760656.2121482,308,0.5899999737739563
1583760657.7440388,309,0.5299999713897705
1583760659.2789173,310,0.7200000286102295
1583760660.7925315,311,0.41999998688697815
1583760662.2762039,312,0.6399999856948853
1583760663.761141,313,0.6499999761581421
1583760665.2506628,314,0.5600000023841858
1583760666.7362132,315,0.6000000238418579
1583760668.224629,316,0.6800000071525574
1583760669.7188568,317,0.4699999988079071
1583760671.2185662,318,0.5400000214576721
1583760672.7241852,319,0.5
1583760674.2372966,320,0.5799999833106995
1583760675.743781,321,0.5099999904632568
1583760677.238032,322,0.5299999713897705
1583760678.732153,323,0.5299999713897705
1583760680.2349272,324,0.6200000047683716
1583760681.734481,325,0.5799999833106995
1583760683.2341092,326,0.5699999928474426
1583760684.7666798,327,0.699999988079071
1583760686.3047454,328,0.5600000023841858
1583760687.835499,329,0.5199999809265137
1583760689.373104,330,0.6100000143051147
1583760690.9149468,331,0.5899999737739563
1583760692.4504054,332,0.550000011920929
1583760693.980874,333,0.6800000071525574
1583760695.5083382,334,0.5799999833106995
1583760697.0375323,335,0.47999998927116394
1583760698.576582,336,0.6299999952316284
1583760700.1058955,337,0.5799999833106995
1583760701.6346545,338,0.5699999928474426
1583760703.1830814,339,0.46000000834465027
1583760704.7261107,340,0.4699999988079071
1583760706.2674375,341,0.4399999976158142
1583760707.804606,342,0.4399999976158142
1583760709.3330245,343,0.28999999165534973
1583760711.1769884,344,0.47999998927116394
1583760712.6973717,345,0.699999988079071
1583760714.26226,346,0.8500000238418579
1583760715.7961664,347,0.9399999976158142
1583760717.324142,348,0.9700000286102295
1583760718.8441727,349,0.9800000190734863
1583760720.374731,350,1.0
1583760723.5053482,351,1.0
1583760725.0344532,352,0.9800000190734863
1583760726.5654676,353,0.9900000095367432
1583760728.0948064,354,0.9900000095367432
1583760729.6146276,355,0.9800000190734863
1583760731.149817,356,0.9900000095367432
1583760732.6813004,357,1.0
1583760734.2227464,358,0.9900000095367432
1583760735.7605877,359,1.0
1583760737.305717,360,1.0
1583760738.8621242,361,0.9800000190734863
1583760740.4242547,362,1.0
1583760741.9841983,363,0.9900000095367432
1583760743.5551102,364,0.9900000095367432
1583760745.079071,365,1.0
1583760746.6101499,366,0.9800000190734863
1583760748.128509,367,0.9900000095367432
1583760749.647281,368,0.9800000190734863
1583760751.181734,369,0.9800000190734863
1583760752.6951907,370,1.0
1583760754.2325735,371,0.9700000286102295
1583760755.7906132,372,0.9700000286102295
1583760757.3515332,373,0.9800000190734863
1583760758.8807454,374,1.0
1583760760.4262478,375,0.9900000095367432
1583760761.9577982,376,1.0
1583760763.4844773,377,0.9300000071525574
1583760764.9919004,378,0.9900000095367432
1583760766.516147,379,0.9800000190734863
1583760768.0525389,380,0.9900000095367432
1583760769.5835254,381,0.9800000190734863
1583760771.1309402,382,0.9599999785423279
1583760772.718216,383,0.9700000286102295
1583760774.3567452,384,0.9599999785423279
1583760775.9268537,385,0.9700000286102295
1583760777.4643435,386,0.949999988079071
1583760778.9930983,387,0.949999988079071
1583760780.5223384,388,0.9100000262260437
1583760782.0683994,389,0.9100000262260437
1583760783.5953395,390,0.8899999856948853
1583760785.1365523,391,0.8899999856948853
1583760786.6793294,392,0.7900000214576721
1583760788.202822,393,0.8600000143051147
1583760789.7438586,394,0.7599999904632568
1583760791.2772615,395,0.7799999713897705
1583760792.8063822,396,0.7799999713897705
1583760794.3364866,397,0.699999988079071
1583760795.871026,398,0.7400000095367432
1583760797.4095793,399,0.6499999761581421
1583760798.9515913,400,0.6700000166893005
1583760802.0601459,401,0.4099999964237213
1583760803.6013286,402,0.4300000071525574
1583760805.116037,403,0.2800000011920929
1583760806.6449075,404,0.20000000298023224
1583760808.1606133,405,0.2800000011920929
1583760809.6761565,406,0.3400000035762787
1583760811.192816,407,0.30000001192092896
1583760812.7053895,408,0.4000000059604645
1583760814.2177029,409,0.4399999976158142
1583760815.7298157,410,0.47999998927116394
1583760817.3082454,411,0.6100000143051147
1583760818.8321257,412,0.7400000095367432
1583760820.360918,413,0.7699999809265137
1583760821.9077268,414,0.8899999856948853
1583760823.4617379,415,0.8799999952316284
1583760825.0033982,416,0.8999999761581421
1583760826.531396,417,0.9300000071525574
1583760828.1149426,418,0.9100000262260437
1583760829.7208054,419,0.9399999976158142
1583760831.2609062,420,0.949999988079071
1583760832.8000028,421,0.8700000047683716
1583760834.3951323,422,0.8700000047683716
1583760835.9273386,423,0.8399999737739563
1583760837.4825385,424,0.6200000047683716
1583760839.0381546,425,0.6200000047683716
1583760840.5723124,426,0.38999998569488525
1583760842.110183,427,0.3700000047683716
1583760843.708269,428,0.3499999940395355
1583760845.230718,429,0.38999998569488525
1583760846.7436848,430,0.5
1583760848.244752,431,0.6299999952316284
1583760849.7477002,432,0.7200000286102295
1583760851.2513294,433,0.8500000238418579
1583760852.763767,434,0.8500000238418579
1583760854.2706554,435,0.9300000071525574
1583760855.7762582,436,0.949999988079071
1583760857.289272,437,0.9200000166893005
1583760858.7990892,438,0.9399999976158142
1583760860.3068206,439,0.9100000262260437
1583760861.8237607,440,0.800000011920929
1583760863.3693535,441,0.800000011920929
1583760864.8978739,442,0.7099999785423279
1583760866.4092135,443,0.550000011920929
1583760867.922535,444,0.5400000214576721
1583760869.456335,445,0.3199999928474426
1583760871.0071049,446,0.4000000059604645
1583760872.5549302,447,0.4399999976158142
1583760874.0661001,448,0.550000011920929
1583760875.5909357,449,0.6700000166893005
1583760877.1177077,450,0.7300000190734863
1583760880.242161,451,0.7900000214576721
1583760881.7705772,452,0.8100000023841858
1583760883.280224,453,0.8799999952316284
1583760884.8124387,454,0.8600000143051147
1583760886.346585,455,0.8899999856948853
1583760887.8735406,456,0.8500000238418579
1583760889.404636,457,0.8299999833106995
1583760890.9338202,458,0.6700000166893005
1583760892.8786976,459,0.5299999713897705
1583760894.4030042,460,0.550000011920929
1583760895.8945315,461,0.44999998807907104
1583760897.4053724,462,0.6499999761581421
1583760898.9176936,463,0.5400000214576721
1583760900.424714,464,0.5899999737739563
1583760901.9302707,465,0.5899999737739563
1583760903.4372995,466,0.6600000262260437
1583760904.949,467,0.9100000262260437
1583760906.4398015,468,0.8299999833106995
1583760907.944306,469,0.9399999976158142
1583760909.480218,470,0.9300000071525574
1583760910.9850807,471,0.8500000238418579
1583760912.5041342,472,0.8999999761581421
1583760914.018663,473,0.8899999856948853
1583760915.5469801,474,0.8399999737739563
1583760917.0701015,475,0.75
1583760918.596363,476,0.699999988079071
1583760920.133041,477,0.49000000953674316
1583760921.6585777,478,0.4699999988079071
1583760923.182552,479,0.3499999940395355
1583760924.7213368,480,0.3799999952316284
1583760926.244275,481,0.5
1583760927.7761116,482,0.49000000953674316
1583760929.29876,483,0.6600000262260437
1583760930.8325377,484,0.800000011920929
1583760932.3584013,485,0.800000011920929
1583760933.875321,486,0.800000011920929
1583760935.391296,487,0.8799999952316284
1583760936.9191887,488,0.9399999976158142
1583760938.434996,489,0.9100000262260437
1583760939.95818,490,0.8399999737739563
1583760941.4693012,491,0.7400000095367432
1583760942.982521,492,0.7699999809265137
1583760944.5037696,493,0.49000000953674316
1583760946.048474,494,0.33000001311302185
1583760947.5982122,495,0.44999998807907104
1583760949.1352863,496,0.4099999964237213
1583760950.6786642,497,0.5099999904632568
1583760952.2169964,498,0.550000011920929
1583760953.7708473,499,0.6700000166893005
1583760955.3071308,500,0.6899999976158142


==> data/out_train_lambda.csv <==
Wall time,Step,Value
1583760184.0417714,1,1.1179765462875366
1583760185.3898337,2,1.195987582206726
1583760186.7631521,3,1.240359902381897
1583760188.1530201,4,1.2655891180038452
1583760189.5221794,5,1.2814655303955078
1583760190.8701005,6,1.2937297821044922
1583760192.2235315,7,1.3047837018966675
1583760193.571195,8,1.3158189058303833
1583760194.9380744,9,1.32707941532135
1583760196.3173773,10,1.3391300439834595
1583760197.74952,11,1.3524744510650635
1583760199.1969268,12,1.3662700653076172
1583760200.5783327,13,1.380426287651062
1583760201.9737194,14,1.3953067064285278
1583760203.3763254,15,1.4117776155471802
1583760204.7552626,16,1.4290367364883423
1583760206.2520404,17,1.4460196495056152
1583760207.6178737,18,1.4636220932006836
1583760209.1071153,19,1.4815863370895386
1583760210.4859717,20,1.4996906518936157
1583760211.8676858,21,1.5171713829040527
1583760213.2438266,22,1.5338813066482544
1583760214.6217546,23,1.54925537109375
1583760216.006515,24,1.5633649826049805
1583760217.3986185,25,1.5776466131210327
1583760218.7862077,26,1.5913552045822144
1583760220.1791615,27,1.6047996282577515
1583760221.660856,28,1.6373587846755981
1583760223.1546204,29,1.7063534259796143
1583760224.6468852,30,1.7789260149002075
1583760226.1539645,31,1.8525421619415283
1583760227.7155597,32,1.91947603225708
1583760229.2185354,33,1.9809271097183228
1583760230.7925625,34,2.0420618057250977
1583760232.4186382,35,2.099623203277588
1583760233.9141624,36,2.149689197540283
1583760235.4195974,37,2.202810287475586
1583760236.9287357,38,2.253772497177124
1583760238.4163876,39,2.302790403366089
1583760239.9079816,40,2.352806806564331
1583760241.393589,41,2.4078712463378906
1583760242.8866205,42,2.4642651081085205
1583760244.3936944,43,2.5266826152801514
1583760245.8854864,44,2.582432985305786
1583760247.374525,45,2.6334779262542725
1583760248.8734221,46,2.700657606124878
1583760250.430875,47,2.7743823528289795
1583760251.9710138,48,2.840102195739746
1583760253.4523845,49,2.8950552940368652
1583760254.934068,50,2.938305139541626
1583760257.8797288,51,2.9714016914367676
1583760259.3707902,52,3.015561819076538
1583760260.8712914,53,3.0441272258758545
1583760262.372177,54,3.0580456256866455
1583760263.8747587,55,3.071225643157959
1583760265.386827,56,3.103639602661133
1583760266.900258,57,3.1445224285125732
1583760268.4058928,58,3.1560957431793213
1583760269.9113863,59,3.1370773315429688
1583760271.4113362,60,3.0842549800872803
1583760272.9130914,61,3.020184278488159
1583760274.429315,62,2.9472029209136963
1583760275.9199736,63,2.8954126834869385
1583760277.4195414,64,2.838778495788574
1583760278.9406326,65,2.755751371383667
1583760280.4523048,66,2.664309501647949
1583760281.977193,67,2.5805466175079346
1583760283.4862354,68,2.4650814533233643
1583760284.9655266,69,2.348848581314087
1583760286.4776082,70,2.233705759048462
1583760288.0015898,71,2.105163335800171
1583760289.5200791,72,1.9775943756103516
1583760291.0259929,73,1.8469573259353638
1583760292.5345166,74,1.7202260494232178
1583760294.1204789,75,1.5933507680892944
1583760295.6364,76,1.475152611732483
1583760297.157203,77,1.3562926054000854
1583760298.6759577,78,1.2594008445739746
1583760300.1852345,79,1.1595059633255005
1583760301.6826563,80,1.0662353038787842
1583760303.1858382,81,0.9740738868713379
1583760304.6832097,82,0.8906159400939941
1583760306.2879214,83,0.8131891489028931
1583760307.8082836,84,0.7432540059089661
1583760309.3222735,85,0.6845000386238098
1583760310.8461542,86,0.6287012100219727
1583760312.3645859,87,0.5784561038017273
1583760313.8647223,88,0.5306951403617859
1583760315.3649058,89,0.4861784279346466
1583760316.9208426,90,0.44751670956611633
1583760318.4745944,91,0.41037917137145996
1583760319.9999607,92,0.3779279291629791
1583760321.5129752,93,0.35073888301849365
1583760323.032372,94,0.32457098364830017
1583760324.5513828,95,0.29922744631767273
1583760326.0341845,96,0.2752889394760132
1583760327.5251677,97,0.25400033593177795
1583760329.012313,98,0.23569127917289734
1583760330.4969323,99,0.21890060603618622
1583760331.9817145,100,0.20267635583877563
1583760335.0534997,101,0.1882571578025818
1583760336.5659063,102,0.1750633418560028
1583760338.1956103,103,0.16243787109851837
1583760339.7316065,104,0.1506626009941101
1583760341.2487872,105,0.13985273241996765
1583760342.7784803,106,0.13001909852027893
1583760344.3077846,107,0.1207462027668953
1583760345.817328,108,0.1122412383556366
1583760347.320231,109,0.10455652326345444
1583760348.8251739,110,0.09762436151504517
1583760350.3327303,111,0.09122344851493835
1583760351.838392,112,0.08522264659404755
1583760353.3525844,113,0.0796414166688919
1583760354.8789089,114,0.07447313517332077
1583760356.663568,115,0.06968969106674194
1583760358.1738515,116,0.06517031043767929
1583760359.6764832,117,0.061017684638500214
1583760361.1899333,118,0.05721668899059296
1583760362.7049747,119,0.05368761345744133
1583760364.231706,120,0.05037848278880119
1583760365.7644253,121,0.047292761504650116
1583760367.2832823,122,0.04446541517972946
1583760368.7937098,123,0.04185301065444946
1583760370.3076766,124,0.0393945574760437
1583760371.8273096,125,0.037104327231645584
1583760373.360313,126,0.03497379645705223
1583760374.8909445,127,0.03297073021531105
1583760376.4154787,128,0.031156018376350403
1583760377.932959,129,0.02953384444117546
1583760379.4474876,130,0.02789507620036602
1583760380.964914,131,0.026349756866693497
1583760382.4627583,132,0.02489030361175537
1583760383.9575994,133,0.023530034348368645
1583760385.4508343,134,0.02224125899374485
1583760386.9412427,135,0.02103627473115921
1583760388.4310734,136,0.019859550520777702
1583760389.9263902,137,0.018757866695523262
1583760391.426252,138,0.017733536660671234
1583760392.9162886,139,0.01678757183253765
1583760394.4155781,140,0.015900850296020508
1583760395.9114442,141,0.015060856007039547
1583760397.4037113,142,0.01426736544817686
1583760398.9004061,143,0.013542240485548973
1583760400.404878,144,0.012851892039179802
1583760401.9116342,145,0.012216387316584587
1583760403.4203005,146,0.011596373282372952
1583760404.9278471,147,0.011006386950612068
1583760406.429584,148,0.010445281863212585
1583760407.9317172,149,0.009913386777043343
1583760409.430913,150,0.009430360049009323
1583760412.445434,151,0.008993180468678474
1583760413.9626563,152,0.008630509488284588
1583760415.4636018,153,0.008310060948133469
1583760416.9641697,154,0.008000670932233334
1583760418.4648237,155,0.007689654361456633
1583760419.964952,156,0.007383353542536497
1583760421.4667456,157,0.007083415985107422
1583760422.9739423,158,0.006802405696362257
1583760424.5006557,159,0.006527115125209093
1583760426.0076818,160,0.006266096606850624
1583760427.492008,161,0.006021121051162481
1583760428.9750524,162,0.005788793787360191
1583760430.4564028,163,0.005557535216212273
1583760431.9626865,164,0.005334332585334778
1583760433.465235,165,0.005116819869726896
1583760434.968248,166,0.004913707263767719
1583760436.4753435,167,0.004728769417852163
1583760437.9824524,168,0.004539900459349155
1583760439.487203,169,0.004358286038041115
1583760440.9975603,170,0.004184202291071415
1583760442.5046964,171,0.004019061103463173
1583760444.0344713,172,0.003867315361276269
1583760445.5451515,173,0.0037446403875947
1583760447.051771,174,0.0036664875224232674
1583760448.5703545,175,0.0036006097216159105
1583760450.0702186,176,0.0035364918876439333
1583760451.5574312,177,0.003466501832008362
1583760453.070812,178,0.0033922535367310047
1583760454.598023,179,0.003321588272228837
1583760456.110917,180,0.0032522466499358416
1583760457.6304793,181,0.003176185768097639
1583760459.2378604,182,0.003103776602074504
1583760460.7440863,183,0.0030343136750161648
1583760462.2418616,184,0.002970258006826043
1583760463.7313104,185,0.0029001811053603888
1583760465.2241037,186,0.002830536337569356
1583760466.7067606,187,0.0027673549484461546
1583760468.1871836,188,0.0027103200554847717
1583760469.6918895,189,0.0026484085246920586
1583760471.1797333,190,0.0025809386279433966
1583760472.6739233,191,0.0025268704630434513
1583760474.1890783,192,0.0024671058636158705
1583760475.6881037,193,0.002410899382084608
1583760477.1926367,194,0.002364658284932375
1583760478.6994064,195,0.0023188539780676365
1583760480.1864061,196,0.0022768652997910976
1583760481.6824992,197,0.0022626733407378197
1583760483.1785998,198,0.002312862081453204
1583760484.6730444,199,0.0023787356913089752
1583760486.1720781,200,0.0024513753596693277
1583760489.3395803,201,0.002530705649405718
1583760490.8336625,202,0.0026018915232270956
1583760492.3517928,203,0.0026909864973276854
1583760493.9287453,204,0.0027662753127515316
1583760495.4408166,205,0.0028283605352044106
1583760496.9496448,206,0.002900378778576851
1583760498.4577339,207,0.002995292656123638
1583760499.9520051,208,0.003084066789597273
1583760501.438573,209,0.0031258566305041313
1583760502.9181027,210,0.003143712878227234
1583760504.4317417,211,0.003151824465021491
1583760505.916204,212,0.0031493394635617733
1583760507.4013157,213,0.0031133857555687428
1583760508.9059303,214,0.0030793901532888412
1583760510.4051464,215,0.0030432052444666624
1583760511.8963516,216,0.003024318953976035
1583760513.3728166,217,0.0029619450215250254
1583760514.8455565,218,0.002895156852900982
1583760516.3356895,219,0.002849834505468607
1583760517.8603985,220,0.002795554930344224
1583760519.3674421,221,0.0027301451191306114
1583760520.8839,222,0.0026684559416025877
1583760522.3923817,223,0.002633527619764209
1583760523.956631,224,0.0026031220331788063
1583760525.5083869,225,0.0025499656330794096
1583760527.0273857,226,0.0025054493453353643
1583760528.5394473,227,0.002442186465486884
1583760530.042782,228,0.0024063161108642817
1583760531.5584111,229,0.0024065503384917974
1583760533.4002597,230,0.0023718925658613443
1583760535.0143747,231,0.002354690572246909
1583760536.5178652,232,0.0023612603545188904
1583760538.03456,233,0.0023642638698220253
1583760539.5726943,234,0.002408975036814809
1583760541.091649,235,0.0024338806979358196
1583760542.6099253,236,0.002657647244632244
1583760544.1312163,237,0.003304529469460249
1583760545.6628628,238,0.005000060424208641
1583760547.1910439,239,0.008247895166277885
1583760548.7112164,240,0.01509013306349516
1583760550.2313914,241,0.02548861689865589
1583760551.768571,242,0.03719916194677353
1583760553.2945023,243,0.04131266847252846
1583760554.8327284,244,0.032762497663497925
1583760556.3399017,245,0.021957553923130035
1583760557.87089,246,0.015255586244165897
1583760559.4434905,247,0.011059138923883438
1583760560.967587,248,0.008579372428357601
1583760562.5020819,249,0.0069982511922717094
1583760564.038686,250,0.005885401740670204
1583760567.0333695,251,0.005101481452584267
1583760568.5491054,252,0.00448018591850996
1583760570.0801477,253,0.0039980290457606316
1583760571.5963194,254,0.003614414483308792
1583760573.1236124,255,0.0033015687949955463
1583760574.654848,256,0.003042591270059347
1583760576.1966383,257,0.0028461217880249023
1583760577.7253664,258,0.0027056760154664516
1583760579.3075159,259,0.0026293923147022724
1583760580.886956,260,0.002636259887367487
1583760582.4859262,261,0.0026930454187095165
1583760584.0946698,262,0.0027984571643173695
1583760585.6156251,263,0.0029179472476243973
1583760587.1380625,264,0.003055381588637829
1583760588.7757747,265,0.0031970932614058256
1583760590.2872667,266,0.003341388190165162
1583760591.8245444,267,0.0034834956750273705
1583760593.3371944,268,0.0036109366919845343
1583760594.8609521,269,0.0037625946570187807
1583760596.379115,270,0.0039823842234909534
1583760597.919512,271,0.004280727356672287
1583760599.4474564,272,0.00467302743345499
1583760600.9698539,273,0.004981845151633024
1583760602.5067809,274,0.005263801664113998
1583760604.0427358,275,0.005489435978233814
1583760605.5863903,276,0.005679548718035221
1583760607.1247625,277,0.005933219566941261
1583760608.6620917,278,0.006146840751171112
1583760610.1856277,279,0.006180931348353624
1583760611.7047918,280,0.0063933818601071835
1583760613.241739,281,0.006253758445382118
1583760614.7821207,282,0.006027104798704386
1583760616.3060505,283,0.005826886277645826
1583760617.8556063,284,0.005644508171826601
1583760619.3742483,285,0.005523530300706625
1583760620.888301,286,0.005263591185212135
1583760622.4059975,287,0.004924553446471691
1583760623.9410632,288,0.004562194924801588
1583760625.4825213,289,0.00418798066675663
1583760627.03655,290,0.00389017048291862
1583760628.5749047,291,0.003630539169535041
1583760630.1128461,292,0.0034033351112157106
1583760631.6251523,293,0.0032455562613904476
1583760633.1705017,294,0.0031488791573792696
1583760634.7085352,295,0.0030875594820827246
1583760636.2460208,296,0.0029896453488618135
1583760637.780569,297,0.002920315833762288
1583760639.3088315,298,0.00287112919613719
1583760640.8454692,299,0.0028552336152642965
1583760642.363972,300,0.002932003466412425
1583760645.3948371,301,0.003043190808966756
1583760646.9389107,302,0.0031216589268296957
1583760648.4625828,303,0.0031734087970107794
1583760650.1024556,304,0.0032179253175854683
1583760651.6202006,305,0.0033471952192485332
1583760653.148906,306,0.0034905741922557354
1583760654.6901615,307,0.003550075925886631
1583760656.2118855,308,0.0036111276131123304
1583760657.7437305,309,0.003608775557950139
1583760659.278656,310,0.0033098780550062656
1583760660.7922661,311,0.0031094078440219164
1583760662.2759404,312,0.0032793504651635885
1583760663.7608771,313,0.0031640685629099607
1583760665.2502632,314,0.003160553751513362
1583760666.7359524,315,0.0031046350486576557
1583760668.2243667,316,0.0028909530956298113
1583760669.7185931,317,0.0027217662427574396
1583760671.2181153,318,0.002745681209489703
1583760672.723626,319,0.002839807653799653
1583760674.2370315,320,0.0029192136134952307
1583760675.7434485,321,0.0029575361404567957
1583760677.2377899,322,0.003049480030313134
1583760678.7316306,323,0.0030974391847848892
1583760680.2344162,324,0.003560469951480627
1583760681.7341986,325,0.0035273272078484297
1583760683.2336712,326,0.0033823212143033743
1583760684.7662792,327,0.0030566761270165443
1583760686.3043156,328,0.0029377108439803123
1583760687.8350265,329,0.003259230637922883
1583760689.372687,330,0.0038427647668868303
1583760690.9143486,331,0.003488173009827733
1583760692.4499922,332,0.0032529737800359726
1583760693.980457,333,0.002845546929165721
1583760695.5079398,334,0.0024365754798054695
1583760697.037267,335,0.003112043486908078
1583760698.5763214,336,0.0038302368484437466
1583760700.1056256,337,0.004720217082649469
1583760701.6343892,338,0.005437322426587343
1583760703.1827962,339,0.008753148838877678
1583760704.7258415,340,0.015165327116847038
1583760706.2671528,341,0.031426433473825455
1583760707.8043654,342,0.06018112227320671
1583760709.3323736,343,0.12428250908851624
1583760711.1766534,344,0.20444604754447937
1583760712.697071,345,0.24136313796043396
1583760714.2619925,346,0.18114417791366577
1583760715.7956316,347,0.11078918725252151
1583760717.323872,348,0.07414279878139496
1583760718.8438926,349,0.05359251797199249
1583760720.3744266,350,0.041297804564237595
1583760723.5050802,351,0.03311163932085037
1583760725.03417,352,0.02748493291437626
1583760726.5652044,353,0.023496070876717567
1583760728.094541,354,0.020327679812908173
1583760729.6143444,355,0.01784042827785015
1583760731.1495526,356,0.015870165079832077
1583760732.6810396,357,0.01420362014323473
1583760734.2224686,358,0.01278297882527113
1583760735.7603,359,0.01157812774181366
1583760737.305451,360,0.010575192049145699
1583760738.8618264,361,0.009779266081750393
1583760740.4239895,362,0.009021949023008347
1583760741.9838865,363,0.008340178988873959
1583760743.554543,364,0.007745447568595409
1583760745.078799,365,0.007196417078375816
1583760746.6098647,366,0.0066877808421850204
1583760748.1282232,367,0.006242500618100166
1583760749.646846,368,0.005849246401339769
1583760751.1814694,369,0.005498572252690792
1583760752.6949055,370,0.005177888087928295
1583760754.2322605,371,0.004883480258285999
1583760755.7903197,372,0.0046187834814190865
1583760757.3512337,373,0.004382267594337463
1583760758.8804796,374,0.00415253359824419
1583760760.4259908,375,0.0039396523497998714
1583760761.9575336,376,0.0037415497936308384
1583760763.4842148,377,0.003565009217709303
1583760764.9915764,378,0.0034022980835288763
1583760766.5158646,379,0.003248990746214986
1583760768.0522711,380,0.0031075491569936275
1583760769.5830276,381,0.0029758880846202374
1583760771.1306746,382,0.0028517835307866335
1583760772.7179103,383,0.00274011492729187
1583760774.3564432,384,0.002636768389493227
1583760775.9265904,385,0.0025415464770048857
1583760777.4640775,386,0.002449209336191416
1583760778.9928303,387,0.0023617593105882406
1583760780.5220356,388,0.0022876423317939043
1583760782.0680218,389,0.0022259573452174664
1583760783.5949607,390,0.002165914047509432
1583760785.1359606,391,0.002108651213347912
1583760786.6790636,392,0.0020723638590425253
1583760788.202534,393,0.0020303220953792334
1583760789.7433546,394,0.0019911795388907194
1583760791.2769973,395,0.0019573639146983624
1583760792.806099,396,0.0019273681100457907
1583760794.3362422,397,0.001901199109852314
1583760795.8707418,398,0.0018744602566584945
1583760797.409313,399,0.0018506440101191401
1583760798.9507365,400,0.0018358727684244514
1583760802.0598714,401,0.0018553172703832388
1583760803.6010795,402,0.0019253017380833626
1583760805.115723,403,0.002041867235675454
1583760806.6446419,404,0.0022853361442685127
1583760808.1603508,405,0.002649683738127351
1583760809.6758902,406,0.0031302724964916706
1583760811.1925468,407,0.0038481121882796288
1583760812.7051277,408,0.004850840661674738
1583760814.2174368,409,0.0063155945390462875
1583760815.7295487,410,0.008457982912659645
1583760817.3079932,411,0.010576942004263401
1583760818.8315632,412,0.012018621899187565
1583760820.360656,413,0.012560935690999031
1583760821.907266,414,0.011189598590135574
1583760823.461486,415,0.00903905089944601
1583760825.0031264,416,0.007322844583541155
1583760826.53091,417,0.006095211021602154
1583760828.114674,418,0.005090434569865465
1583760829.7205381,419,0.004371347837150097
1583760831.2606435,420,0.0037635869812220335
1583760832.7994468,421,0.003312409622594714
1583760834.394859,422,0.002971495734527707
1583760835.9265275,423,0.002778716152533889
1583760837.4822395,424,0.002702726749703288
1583760839.0378656,425,0.0027933656238019466
1583760840.5720694,426,0.003101650858297944
1583760842.1097698,427,0.003713902086019516
1583760843.7076962,428,0.004914500284940004
1583760845.2304544,429,0.006843979470431805
1583760846.7431805,430,0.009756711311638355
1583760848.2444863,431,0.01237745862454176
1583760849.7471654,432,0.014301222749054432
1583760851.2507899,433,0.01415129192173481
1583760852.7634954,434,0.012067754752933979
1583760854.2703893,435,0.009325306862592697
1583760855.7757378,436,0.007183013018220663
1583760857.2890108,437,0.005726818926632404
1583760858.7988248,438,0.0047455127350986
1583760860.3065376,439,0.004050037823617458
1583760861.8231986,440,0.0036731448490172625
1583760863.368885,441,0.0034171296283602715
1583760864.8973536,442,0.003292303066700697
1583760866.4089515,443,0.003308588406071067
1583760867.9220557,444,0.0035961479879915714
1583760869.4560692,445,0.0042401510290801525
1583760871.0066094,446,0.005442027468234301
1583760872.554645,447,0.007178416475653648
1583760874.0658138,448,0.009343067184090614
1583760875.5906932,449,0.011066939681768417
1583760877.117478,450,0.012208911590278149
1583760880.2419202,451,0.01155311893671751
1583760881.7703304,452,0.009797022677958012
1583760883.2799828,453,0.00793487299233675
1583760884.8121996,454,0.006330213975161314
1583760886.346321,455,0.0052365586161613464
1583760887.873298,456,0.004470327869057655
1583760889.404391,457,0.003999717999249697
1583760890.9335554,458,0.003828090615570545
1583760892.8783734,459,0.003912132699042559
1583760894.4027221,460,0.004244500305503607
1583760895.8942285,461,0.0051230150274932384
1583760897.4051073,462,0.006069820374250412
1583760898.9174201,463,0.007165670860558748
1583760900.42444,464,0.008785574696958065
1583760901.9300046,465,0.012120525352656841
1583760903.4370341,466,0.015923887491226196
1583760904.9487147,467,0.015655141323804855
1583760906.4395242,468,0.012172427959740162
1583760907.944017,469,0.008908969350159168
1583760909.479957,470,0.006763398181647062
1583760910.9848106,471,0.0054159085266292095
1583760912.5038695,472,0.004497264511883259
1583760914.0183759,473,0.003867760067805648
1583760915.546708,474,0.0034639164805412292
1583760917.0698347,475,0.0032100824173539877
1583760918.5959861,476,0.0031084029469639063
1583760920.1325874,477,0.0032336078584194183
1583760921.658139,478,0.003621592652052641
1583760923.1822667,479,0.004339962266385555
1583760924.7210486,480,0.005579547490924597
1583760926.2437289,481,0.007170505356043577
1583760927.7757108,482,0.009391899220645428
1583760929.2984705,483,0.011814473196864128
1583760930.8322506,484,0.012131844647228718
1583760932.3581104,485,0.010734451934695244
1583760933.8750143,486,0.00877502840012312
1583760935.3910096,487,0.007010059896856546
1583760936.9189022,488,0.00563475675880909
1583760938.434708,489,0.00457803625613451
1583760939.9579148,490,0.0038922331295907497
1583760941.4690342,491,0.0034928517416119576
1583760942.9822736,492,0.0032682809978723526
1583760944.503436,493,0.003305043326690793
1583760946.0479722,494,0.0037261471152305603
1583760947.5979586,495,0.004508989863097668
1583760949.1349978,496,0.005588711705058813
1583760950.6783993,497,0.007162395399063826
1583760952.2167203,498,0.008646155707538128
1583760953.7705574,499,0.01003625150769949
1583760955.3068244,500,0.011186490766704082


==> data/out_train_reg.csv <==
Wall time,Step,Value
1583760184.0420156,1,8.484771728515625
1583760185.3900414,2,8.483394622802734
1583760186.7633948,3,8.489154815673828
1583760188.153224,4,8.490921020507812
1583760189.5225487,5,8.497025489807129
1583760190.8706167,6,8.50059700012207
1583760192.223796,7,8.497784614562988
1583760193.5714233,8,8.493249893188477
1583760194.9383018,9,8.497121810913086
1583760196.317603,10,8.500738143920898
1583760197.7497659,11,8.495573043823242
1583760199.1971545,12,8.49142837524414
1583760200.5785234,13,8.470263481140137
1583760201.9739335,14,8.497425079345703
1583760203.376572,15,8.487095832824707
1583760204.7555256,16,8.471009254455566
1583760206.2522662,17,8.500516891479492
1583760207.6181061,18,8.499943733215332
1583760209.1073415,19,8.497151374816895
1583760210.4861784,20,8.495565414428711
1583760211.8681192,21,8.50062370300293
1583760213.244061,22,8.4989013671875
1583760214.6221087,23,8.454126358032227
1583760216.006881,24,8.500011444091797
1583760217.3988497,25,8.493131637573242
1583760218.7864344,26,8.477437019348145
1583760220.1793892,27,8.49749755859375
1583760221.661083,28,8.82739543914795
1583760223.1548557,29,9.02738094329834
1583760224.6470954,30,9.148568153381348
1583760226.1541696,31,9.227776527404785
1583760227.7160106,32,9.33570671081543
1583760229.2187681,33,9.384722709655762
1583760230.7928162,34,9.480405807495117
1583760232.4188561,35,9.51388931274414
1583760233.9143915,36,9.521734237670898
1583760235.4198456,37,9.511873245239258
1583760236.9289618,38,9.540180206298828
1583760238.4166136,39,9.508929252624512
1583760239.9082253,40,9.536079406738281
1583760241.3938193,41,9.56135368347168
1583760242.8868341,42,9.580167770385742
1583760244.393923,43,9.53839111328125
1583760245.8857121,44,9.543983459472656
1583760247.374755,45,9.534292221069336
1583760248.8736546,46,9.478678703308105
1583760250.4311213,47,9.472088813781738
1583760251.9712582,48,9.476701736450195
1583760253.45263,49,9.470746994018555
1583760254.934313,50,9.489160537719727
1583760257.8800063,51,9.497028350830078
1583760259.3710449,52,9.49914836883545
1583760260.8715668,53,9.508478164672852
1583760262.3724003,54,9.501220703125
1583760263.874984,55,9.505647659301758
1583760265.3870745,56,9.453506469726562
1583760266.9005027,57,9.481212615966797
1583760268.4061294,58,9.555350303649902
1583760269.9118,59,9.542793273925781
1583760271.4115992,60,9.523879051208496
1583760272.913315,61,9.502803802490234
1583760274.4295607,62,9.497187614440918
1583760275.9202247,63,9.497174263000488
1583760277.4200122,64,9.501386642456055
1583760278.9408708,65,9.469669342041016
1583760280.4525282,66,9.493399620056152
1583760281.9774203,67,9.504630088806152
1583760283.4864616,68,9.442893981933594
1583760284.9657707,69,9.455709457397461
1583760286.477854,70,9.43362808227539
1583760288.0018344,71,9.435591697692871
1583760289.520325,72,9.44019889831543
1583760291.0262587,73,9.431239128112793
1583760292.5349698,74,9.443004608154297
1583760294.120724,75,9.434967041015625
1583760295.6366458,76,9.429067611694336
1583760297.1574488,77,9.442715644836426
1583760298.676206,78,9.454103469848633
1583760300.185479,79,9.489446640014648
1583760301.6830554,80,9.49479866027832
1583760303.186107,81,9.505056381225586
1583760304.6834784,82,9.510848999023438
1583760306.288262,83,9.498250007629395
1583760307.8086112,84,9.558513641357422
1583760309.3225777,85,9.57298755645752
1583760310.846483,86,9.573087692260742
1583760312.3648925,87,9.560269355773926
1583760313.8650465,88,9.563634872436523
1583760315.3652122,89,9.564471244812012
1583760316.921097,90,9.60165023803711
1583760318.4748244,91,9.598199844360352
1583760320.0002062,92,9.604682922363281
1583760321.5132024,93,9.600521087646484
1583760323.032597,94,9.581785202026367
1583760324.5518563,95,9.57751750946045
1583760326.034537,96,9.56491470336914
1583760327.5255125,97,9.561433792114258
1583760329.012817,98,9.552613258361816
1583760330.4972565,99,9.519498825073242
1583760331.9820402,100,9.533933639526367
1583760335.0537527,101,9.5512113571167
1583760336.5661566,102,9.550920486450195
1583760338.196061,103,9.533669471740723
1583760339.7321153,104,9.49647331237793
1583760341.249038,105,9.472328186035156
1583760342.778738,106,9.464118003845215
1583760344.3080332,107,9.44145679473877
1583760345.8175585,108,9.43000602722168
1583760347.320468,109,9.427570343017578
1583760348.825402,110,9.40616512298584
1583760350.332963,111,9.376129150390625
1583760351.8386192,112,9.352607727050781
1583760353.3528028,113,9.320789337158203
1583760354.8792968,114,9.29254150390625
1583760356.6638901,115,9.259608268737793
1583760358.1740777,116,9.26058578491211
1583760359.6767087,117,9.232800483703613
1583760361.1901598,118,9.2083101272583
1583760362.7052038,119,9.181066513061523
1583760364.2321384,120,9.156315803527832
1583760365.7646728,121,9.136542320251465
1583760367.2835617,122,9.11644458770752
1583760368.793938,123,9.096627235412598
1583760370.3081229,124,9.082344055175781
1583760371.827553,125,9.066803932189941
1583760373.3605425,126,9.056644439697266
1583760374.8913338,127,9.045597076416016
1583760376.4158876,128,9.029409408569336
1583760377.933191,129,9.015497207641602
1583760379.4479265,130,9.00887680053711
1583760380.9651408,131,9.00584602355957
1583760382.4630036,132,9.004867553710938
1583760383.9578283,133,9.007160186767578
1583760385.451081,134,9.004401206970215
1583760386.9414833,135,8.999177932739258
1583760388.4313219,136,8.996530532836914
1583760389.9266355,137,8.989164352416992
1583760391.4265008,138,8.984037399291992
1583760392.9165156,139,8.978139877319336
1583760394.4160953,140,8.973726272583008
1583760395.911726,141,8.969374656677246
1583760397.4042087,142,8.971332550048828
1583760398.900654,143,8.965843200683594
1583760400.4051254,144,8.959697723388672
1583760401.9119892,145,8.956649780273438
1583760403.4205468,146,8.948589324951172
1583760404.9280925,147,8.934260368347168
1583760406.4298322,148,8.906179428100586
1583760407.9320552,149,8.835874557495117
1583760409.4313366,150,8.646657943725586
1583760412.4456837,151,8.284523010253906
1583760413.9628658,152,8.122286796569824
1583760415.4638371,153,8.073351860046387
1583760416.9643967,154,8.049890518188477
1583760418.4650507,155,8.035293579101562
1583760419.965179,156,8.026150703430176
1583760421.466976,157,8.017912864685059
1583760422.9743435,158,8.01366901397705
1583760424.5009024,159,8.01180648803711
1583760426.0079565,160,8.013078689575195
1583760427.4922554,161,8.010068893432617
1583760428.975285,162,8.007999420166016
1583760430.4566326,163,8.005395889282227
1583760431.9629142,164,8.001885414123535
1583760433.4654503,165,7.999564170837402
1583760434.968464,166,7.995386123657227
1583760436.4756205,167,7.9928789138793945
1583760437.9826837,168,7.98956298828125
1583760439.487434,169,7.985328674316406
1583760440.9977963,170,7.972728729248047
1583760442.5049255,171,7.94036340713501
1583760444.0347252,172,7.775692939758301
1583760445.545402,173,7.246647834777832
1583760447.0520372,174,7.092676162719727
1583760448.5705848,175,7.048878192901611
1583760450.0704453,176,7.0315117835998535
1583760451.5576606,177,7.022026062011719
1583760453.071046,178,7.015888690948486
1583760454.5982711,179,7.011316299438477
1583760456.1111507,180,7.008443832397461
1583760457.6306767,181,7.006719589233398
1583760459.2380917,182,7.004871368408203
1583760460.7443402,183,7.003231048583984
1583760462.2420957,184,7.00230073928833
1583760463.7315745,185,7.001363754272461
1583760465.224333,186,7.000572204589844
1583760466.706991,187,6.999294281005859
1583760468.18742,188,6.998899459838867
1583760469.6921196,189,6.997553825378418
1583760471.179991,190,6.99782133102417
1583760472.6743329,191,6.997693061828613
1583760474.1893144,192,6.995614051818848
1583760475.6883337,193,6.993546485900879
1583760477.1928866,194,6.989396095275879
1583760478.6996496,195,6.97628116607666
1583760480.186657,196,6.851558208465576
1583760481.6827283,197,6.344286918640137
1583760483.1788526,198,6.261045455932617
1583760484.6732976,199,6.207208156585693
1583760486.1723275,200,6.1414079666137695
1583760489.339823,201,6.107981204986572
1583760490.8338752,202,6.078576564788818
1583760492.3520215,203,6.060013771057129
1583760493.9290018,204,6.043551445007324
1583760495.441049,205,6.031999588012695
1583760496.9498556,206,6.025751113891602
1583760498.45797,207,6.022436618804932
1583760499.952238,208,6.017020225524902
1583760501.4388044,209,6.012036323547363
1583760502.9183338,210,6.009425640106201
1583760504.4320023,211,6.007351398468018
1583760505.9164345,212,6.0057783126831055
1583760507.4015427,213,6.005108833312988
1583760508.906163,214,6.003636837005615
1583760510.405406,215,6.002249240875244
1583760511.8966026,216,6.00130033493042
1583760513.3730705,217,5.999471664428711
1583760514.8457882,218,6.000356674194336
1583760516.3361266,219,5.9998979568481445
1583760517.8606107,220,5.999457359313965
1583760519.3679132,221,5.999269008636475
1583760520.8841503,222,5.998285293579102
1583760522.392594,223,5.998818874359131
1583760523.9570591,224,5.999321937561035
1583760525.5086257,225,5.9991865158081055
1583760527.0276446,226,5.998293876647949
1583760528.539943,227,5.997754096984863
1583760530.042988,228,5.997164726257324
1583760531.5588713,229,5.995323657989502
1583760533.4005103,230,5.992907524108887
1583760535.0146024,231,5.989418983459473
1583760536.5181158,232,5.987936019897461
1583760538.0348094,233,5.980042457580566
1583760539.5729373,234,5.958003520965576
1583760541.0920897,235,5.826267719268799
1583760542.610153,236,5.663071632385254
1583760544.1318753,237,5.4654388427734375
1583760545.6631103,238,5.49371337890625
1583760547.1915035,239,5.702895641326904
1583760548.7114296,240,5.851078987121582
1583760550.2318347,241,5.9202423095703125
1583760551.7687962,242,5.950517654418945
1583760553.2947285,243,5.954502105712891
1583760554.8329606,244,5.973910808563232
1583760556.3401403,245,5.982523441314697
1583760557.871264,246,5.979475975036621
1583760559.443733,247,5.9783501625061035
1583760560.9678643,248,5.9772419929504395
1583760562.5022948,249,5.977114677429199
1583760564.038931,250,5.976914882659912
1583760567.0335972,251,5.972759246826172
1583760568.5493596,252,5.966617584228516
1583760570.0803962,253,5.961675643920898
1583760571.5965497,254,5.9525628089904785
1583760573.1238506,255,5.93312931060791
1583760574.6550753,256,5.891429901123047
1583760576.1968663,257,5.79254150390625
1583760577.7256176,258,5.589491844177246
1583760579.307776,259,5.390174865722656
1583760580.8872159,260,5.304951190948486
1583760582.4861825,261,5.259720802307129
1583760584.0948784,262,5.218517303466797
1583760585.6158993,263,5.1889448165893555
1583760587.1382732,264,5.171863555908203
1583760588.7762506,265,5.142175674438477
1583760590.287512,266,5.131364822387695
1583760591.8247702,267,5.119297981262207
1583760593.3374684,268,5.098443031311035
1583760594.8611822,269,5.084749221801758
1583760596.3793476,270,5.076875686645508
1583760597.919825,271,5.06187629699707
1583760599.4478943,272,5.066697597503662
1583760600.9701064,273,5.05408239364624
1583760602.507009,274,5.046932697296143
1583760604.0429657,275,5.0365142822265625
1583760605.586637,276,5.030264854431152
1583760607.1249936,277,5.025251388549805
1583760608.6623201,278,5.020126819610596
1583760610.1858613,279,5.016463279724121
1583760611.7050228,280,5.017282962799072
1583760613.241971,281,5.015016078948975
1583760614.7823544,282,5.013007640838623
1583760616.3062768,283,5.011801719665527
1583760617.8560388,284,5.010554790496826
1583760619.3744748,285,5.00917387008667
1583760620.8888257,286,5.007791519165039
1583760622.4062293,287,5.0066046714782715
1583760623.9415765,288,5.005780220031738
1583760625.482772,289,5.004914283752441
1583760627.0369995,290,5.004050254821777
1583760628.5754716,291,5.004820823669434
1583760630.1131878,292,5.004577159881592
1583760631.6254752,293,5.003871440887451
1583760633.1708364,294,5.00337553024292
1583760634.708822,295,5.00289249420166
1583760636.2463303,296,5.002660751342773
1583760637.780869,297,5.002322196960449
1583760639.3091502,298,5.001783847808838
1583760640.8456814,299,5.001374244689941
1583760642.3641813,300,5.0008320808410645
1583760645.3950741,301,5.001612663269043
1583760646.939118,302,5.001539707183838
1583760648.4630132,303,5.001399993896484
1583760650.102983,304,5.001209259033203
1583760651.6204858,305,5.001029968261719
1583760653.1492257,306,5.000922203063965
1583760654.6905816,307,5.000470161437988
1583760656.2121136,308,5.00014591217041
1583760657.744004,309,4.9999165534973145
1583760659.2788827,310,4.999630928039551
1583760660.7924967,311,5.000083923339844
1583760662.2761683,312,4.999878883361816
1583760663.7611067,313,4.999441146850586
1583760665.250604,314,4.999899864196777
1583760666.7361786,315,4.999902725219727
1583760668.2245939,316,4.99972677230835
1583760669.7188215,317,4.999380588531494
1583760671.2185068,318,4.999025344848633
1583760672.7241457,319,4.998563766479492
1583760674.2372618,320,4.997910976409912
1583760675.7437155,321,4.998056411743164
1583760677.2379985,322,4.998157024383545
1583760678.7320986,323,4.997075080871582
1583760680.2348874,324,4.994896411895752
1583760681.7344456,325,4.994261741638184
1583760683.2340393,326,4.994015216827393
1583760684.7666078,327,4.9909234046936035
1583760686.3046603,328,4.989167213439941
1583760687.8354301,329,4.988460540771484
1583760689.3730164,330,4.984807014465332
1583760690.9148993,331,4.9820146560668945
1583760692.4503157,332,4.983348369598389
1583760693.980785,333,4.9742560386657715
1583760695.5082662,334,4.970807075500488
1583760697.0374978,335,4.964729309082031
1583760698.5765476,336,4.952679634094238
1583760700.105861,337,4.950014114379883
1583760701.6346192,338,4.962024688720703
1583760703.183046,339,4.972666263580322
1583760704.7260742,340,4.978940963745117
1583760706.2674015,341,4.984705448150635
1583760707.8045723,342,4.990796089172363
1583760709.3329687,343,4.990780830383301
1583760711.1769364,344,4.997310638427734
1583760712.6973195,345,4.998741149902344
1583760714.262225,346,4.998710632324219
1583760715.7961257,347,5.000190734863281
1583760717.3241065,348,5.000194549560547
1583760718.8441224,349,5.000186443328857
1583760720.3746789,350,5.000164031982422
1583760723.505313,351,5.000149726867676
1583760725.0344017,352,5.000326156616211
1583760726.5654318,353,5.000342845916748
1583760728.0947714,354,5.000443458557129
1583760729.6145911,355,5.000434875488281
1583760731.149782,356,5.0004096031188965
1583760732.681265,357,5.000375747680664
1583760734.2227,358,5.000353813171387
1583760735.7605507,359,5.000328540802002
1583760737.3056812,360,5.000395774841309
1583760738.8620806,361,5.0002593994140625
1583760740.4242191,362,5.000386714935303
1583760741.984153,363,5.000500202178955
1583760743.555068,364,5.000476360321045
1583760745.0790358,365,5.0004472732543945
1583760746.6101143,366,5.000472545623779
1583760748.1284726,367,5.000417709350586
1583760749.6472409,368,5.0003437995910645
1583760751.1816988,369,5.000269889831543
1583760752.695154,370,5.000180721282959
1583760754.2325308,371,5.000078201293945
1583760755.79057,372,5.00011682510376
1583760757.35149,373,5.000209808349609
1583760758.8807096,374,5.000086307525635
1583760760.426198,375,5.000105857849121
1583760761.9577634,376,5.000059127807617
1583760763.4844415,377,5.000039100646973
1583760764.9918652,378,4.999989986419678
1583760766.5161116,379,4.999868869781494
1583760768.0525038,380,4.9997053146362305
1583760769.58344,381,4.9997076988220215
1583760771.130905,382,4.999472618103027
1583760772.71817,383,4.999192237854004
1583760774.3567,384,4.9989752769470215
1583760775.9268188,385,4.998574733734131
1583760777.4643066,386,4.998222351074219
1583760778.9930632,387,4.997808456420898
1583760780.522285,388,4.997104644775391
1583760782.0683477,389,4.996958255767822
1583760783.595288,390,4.996295928955078
1583760785.136508,391,4.9951910972595215
1583760786.6792936,392,4.992173194885254
1583760788.2027857,393,4.991089820861816
1583760789.743755,394,4.990148067474365
1583760791.277227,395,4.98741340637207
1583760792.8063302,396,4.988086700439453
1583760794.3364527,397,4.985604286193848
1583760795.870989,398,4.9790754318237305
1583760797.409544,399,4.963727951049805
1583760798.9514925,400,4.907586097717285
1583760802.060111,401,4.867240905761719
1583760803.6012928,402,4.661039352416992
1583760805.1159859,403,4.538328170776367
1583760806.6448712,404,4.5505781173706055
1583760808.1605783,405,4.4967546463012695
1583760809.6761203,406,4.438871383666992
1583760811.192782,407,4.47003698348999
1583760812.7053542,408,4.4614434242248535
1583760814.217667,409,4.537505626678467
1583760815.7297797,410,4.68048620223999
1583760817.3082106,411,4.786407947540283
1583760818.8320708,412,4.884950637817383
1583760820.3608837,413,4.92220401763916
1583760821.9076712,414,4.938938617706299
1583760823.4617038,415,4.951353073120117
1583760825.0033429,416,4.957079887390137
1583760826.531358,417,4.9618072509765625
1583760828.1149068,418,4.966310501098633
1583760829.7207687,419,4.961662769317627
1583760831.2608714,420,4.955240249633789
1583760832.7999623,421,4.945438385009766
1583760834.395097,422,4.915258884429932
1583760835.9272673,423,4.840991020202637
1583760837.4824936,424,4.729229927062988
1583760839.0381174,425,4.52683162689209
1583760840.572278,426,4.44979190826416
1583760842.110091,427,4.426894664764404
1583760843.7082145,428,4.417027950286865
1583760845.2306836,429,4.487050533294678
1583760846.743646,430,4.658339023590088
1583760848.2447166,431,4.791650772094727
1583760849.7476614,432,4.89947509765625
1583760851.2512677,433,4.925692558288574
1583760852.7637322,434,4.939627647399902
1583760854.2706194,435,4.938874244689941
1583760855.7762039,436,4.943110942840576
1583760857.2892373,437,4.933170795440674
1583760858.7990537,438,4.914403915405273
1583760860.3067849,439,4.892185211181641
1583760861.823719,440,4.867300033569336
1583760863.3693147,441,4.786138534545898
1583760864.8978329,442,4.6587347984313965
1583760866.409179,443,4.533746719360352
1583760867.9224794,444,4.425734519958496
1583760869.4563003,445,4.422433853149414
1583760871.0070333,446,4.4678955078125
1583760872.554894,447,4.547469615936279
1583760874.066063,448,4.649892807006836
1583760875.5909016,449,4.751739025115967
1583760877.1176732,450,4.842365264892578
1583760880.2421274,451,4.873075008392334
1583760881.7705429,452,4.912567138671875
1583760883.28019,453,4.906594276428223
1583760884.8124056,454,4.900856971740723
1583760886.34655,455,4.873014450073242
1583760887.8735063,456,4.842741012573242
1583760889.4046018,457,4.784785270690918
1583760890.9337842,458,4.739143371582031
1583760892.8786511,459,4.680106163024902
1583760894.402953,460,4.595708847045898
1583760895.8944788,461,4.624300479888916
1583760897.405337,462,4.534358024597168
1583760898.9176574,463,4.548396587371826
1583760900.4246788,464,4.622126579284668
1583760901.9302347,465,4.727670669555664
1583760903.437264,466,4.881278038024902
1583760904.948963,467,4.919042587280273
1583760906.439751,468,4.94245719909668
1583760907.9442685,469,4.938858985900879
1583760909.4801836,470,4.939485549926758
1583760910.98504,471,4.934876441955566
1583760912.5040991,472,4.919984817504883
1583760914.018626,473,4.898959159851074
1583760915.5469396,474,4.846279621124268
1583760917.0700657,475,4.749892234802246
1583760918.5963118,476,4.58668851852417
1583760920.13299,477,4.484923362731934
1583760921.6585252,478,4.3932600021362305
1583760923.1825156,479,4.388686180114746
1583760924.7213,480,4.426227569580078
1583760926.244221,481,4.489956855773926
1583760927.776044,482,4.635428428649902
1583760929.2987223,483,4.733676910400391
1583760930.8325016,484,4.814406394958496
1583760932.3583598,485,4.860784530639648
1583760933.8752832,486,4.9194512367248535
1583760935.391259,487,4.916441440582275
1583760936.9191518,488,4.89884090423584
1583760938.4349587,489,4.870082855224609
1583760939.9581444,490,4.817781448364258
1583760941.4692652,491,4.7381792068481445
1583760942.9824862,492,4.538608074188232
1583760944.5037174,493,4.438119888305664
1583760946.0484061,494,4.434382438659668
1583760947.5981767,495,4.411472320556641
1583760949.1352496,496,4.493772506713867
1583760950.6786277,497,4.543038368225098
1583760952.2169602,498,4.623013973236084
1583760953.7708097,499,4.702520370483398
1583760955.307077,500,4.845981597900391


==> data/train_ae.csv <==
Wall time,Step,Value
1583760184.0418987,100,67.7857894897461
1583760185.389928,200,48.102935791015625
1583760186.7632492,300,38.84176254272461
1583760188.153113,400,36.18196105957031
1583760189.5223966,500,38.44640350341797
1583760190.87041,600,41.23381805419922
1583760192.2236454,700,33.904273986816406
1583760193.5713067,800,34.67973709106445
1583760194.9381871,900,44.009979248046875
1583760196.3174877,1000,33.256832122802734
1583760197.7496219,1100,34.562652587890625
1583760199.1970391,1200,29.411096572875977
1583760200.5784118,1300,31.732973098754883
1583760201.9738162,1400,30.294151306152344
1583760203.3764539,1500,33.482574462890625
1583760204.7553892,1600,27.64471435546875
1583760206.2521503,1700,31.86976432800293
1583760207.6179843,1800,29.593725204467773
1583760209.1072254,1900,29.785995483398438
1583760210.4860666,2000,27.38943099975586
1583760211.8679423,2100,26.505401611328125
1583760213.2439373,2200,25.022138595581055
1583760214.6219814,2300,23.648880004882812
1583760216.0067542,2400,32.2486457824707
1583760217.3987281,2500,22.922481536865234
1583760218.7863202,2600,27.12595558166504
1583760220.179272,2700,21.3046875
1583760221.6609678,2800,38.04704666137695
1583760223.154734,2900,30.395000457763672
1583760224.6469822,3000,45.647621154785156
1583760226.1540577,3100,25.81007194519043
1583760227.7158623,3200,26.41575813293457
1583760229.2186456,3300,23.185256958007812
1583760230.7926667,3400,25.6323299407959
1583760232.4187403,3500,22.029464721679688
1583760233.9142737,3600,19.651203155517578
1583760235.4197118,3700,32.53657531738281
1583760236.9288464,3800,22.190555572509766
1583760238.416498,3900,22.221363067626953
1583760239.9081075,4000,23.12340545654297
1583760241.393702,4100,43.13555908203125
1583760242.8867197,4200,21.085145950317383
1583760244.3938057,4300,20.929100036621094
1583760245.8855987,4400,22.355756759643555
1583760247.374638,4500,23.476451873779297
1583760248.873537,4600,20.75343132019043
1583760250.4309762,4700,20.948101043701172
1583760251.9711397,4800,21.113662719726562
1583760253.4525104,4900,21.220064163208008
1583760254.9341938,5000,20.82137680053711
1583760257.879886,5100,18.57834815979004
1583760259.3709188,5200,20.13760757446289
1583760260.871418,5300,17.513452529907227
1583760262.3722873,5400,23.936983108520508
1583760263.8748686,5500,18.747709274291992
1583760265.3869543,5600,19.39839744567871
1583760266.9003847,5700,18.43384552001953
1583760268.4060025,5800,18.214969635009766
1583760269.9116068,5900,22.42197036743164
1583760271.4114466,6000,18.069854736328125
1583760272.9132006,6100,18.31378173828125
1583760274.4294424,6200,17.81308364868164
1583760275.9201038,6300,17.86095428466797
1583760277.4198291,6400,22.091693878173828
1583760278.9407454,6500,16.18008041381836
1583760280.4524152,6600,23.867155075073242
1583760281.977287,6700,13.707155227661133
1583760283.4863462,6800,23.328872680664062
1583760284.9656522,6900,17.5255184173584
1583760286.477734,7000,14.937980651855469
1583760288.0017152,7100,17.195606231689453
1583760289.5202057,7200,15.060660362243652
1583760291.0261354,7300,16.066192626953125
1583760292.5347984,7400,16.158721923828125
1583760294.1206038,7500,14.10822868347168
1583760295.636526,7600,13.422455787658691
1583760297.1573305,7700,13.290939331054688
1583760298.6760843,7800,14.409180641174316
1583760300.1853614,7900,12.981681823730469
1583760301.6829112,8000,12.22608470916748
1583760303.1859825,8100,14.771310806274414
1583760304.683337,8200,13.153285026550293
1583760306.288041,8300,12.873664855957031
1583760307.808403,8400,13.62049674987793
1583760309.3223748,8500,11.461082458496094
1583760310.8462815,8600,12.372636795043945
1583760312.3646889,8700,15.496832847595215
1583760313.8648407,8800,12.015369415283203
1583760315.3650084,8900,13.33859252929688
1583760316.9209476,9000,12.367794036865234
1583760318.4747064,9100,11.937601089477539
1583760320.0000868,9200,10.124937057495117
1583760321.5130866,9300,10.95595932006836
1583760323.0324829,9400,11.584075927734375
1583760324.5516574,9500,12.31694221496582
1583760326.0343015,9600,15.743903160095215
1583760327.525284,9700,11.136618614196777
1583760329.012637,9800,12.445488929748535
1583760330.49705,9900,11.52817153930664
1583760331.981833,10000,12.362900733947754
1583760335.0536294,10100,12.392581939697266
1583760336.5660348,10200,11.776213645935059
1583760338.1958878,10300,10.480558395385742
1583760339.7319071,10400,11.605765342712402
1583760341.2489147,10500,10.092573165893555
1583760342.7786095,10600,11.452939987182617
1583760344.3079112,10700,10.328108787536621
1583760345.817439,10800,10.395914077758789
1583760347.3203416,10900,10.889422416687012
1583760348.8252835,11000,11.986398696899414
1583760350.3328438,11100,10.36611557006836
1583760351.8385015,11200,10.596056938171387
1583760353.3526785,11300,10.737055778503418
1583760354.87915,11400,14.09930419921875
1583760356.6637363,11500,10.542160034179688
1583760358.173963,11600,10.049222946166992
1583760359.6765938,11700,11.244675636291504
1583760361.1900432,11800,10.744508743286133
1583760362.7050865,11900,9.62430191040039
1583760364.2319725,12000,13.347844123840332
1583760365.7645524,12100,12.68388557434082
1583760367.2834122,12200,11.56820011138916
1583760368.7938225,12300,10.205039978027344
1583760370.3079228,12400,12.054306030273438
1583760371.8274193,12500,11.099876403808594
1583760373.3604248,12600,9.557247161865234
1583760374.8911884,12700,10.359733581542969
1583760376.4156997,12800,10.141328811645508
1583760377.933076,12900,10.410943984985352
1583760379.44773,13000,9.81338882446289
1583760380.9650254,13100,9.734949111938477
1583760382.4628842,13200,13.020410537719727
1583760383.9577115,13300,11.052938461303711
1583760385.4509609,13400,11.96318244934082
1583760386.9413662,13500,10.748207092285156
1583760388.4312015,13600,12.821744918823242
1583760389.9265165,13700,9.993375778198242
1583760391.4263787,13800,14.530790328979492
1583760392.9163976,13900,11.600778579711914
1583760394.415864,14000,9.114175796508789
1583760395.9115973,14100,10.418704986572266
1583760397.404049,14200,10.133365631103516
1583760398.900533,14300,10.689515113830566
1583760400.405004,14400,12.493522644042969
1583760401.911851,14500,11.312834739685059
1583760403.420426,14600,11.910831451416016
1583760404.9279726,14700,9.936468124389648
1583760406.4297113,14800,9.475908279418945
1583760407.931916,14900,15.866774559020996
1583760409.4311714,15000,12.261630058288574
1583760412.445561,15100,10.801778793334961
1583760413.9627507,15200,11.094634056091309
1583760415.4637017,15300,13.635416030883789
1583760416.9642794,15400,13.584033012390137
1583760418.464933,15500,12.84077262878418
1583760419.9650621,15600,11.946645736694336
1583760421.4668567,15700,13.130273818969727
1583760422.9741688,15800,13.08965015411377
1583760424.5007813,15900,12.495559692382812
1583760426.007839,16000,12.965401649475098
1583760427.4921348,16100,13.10682487487793
1583760428.9751663,16200,11.953904151916504
1583760430.456515,16300,12.972224235534668
1583760431.9627972,16400,12.334297180175781
1583760433.465334,16500,13.886045455932617
1583760434.968347,16600,13.125730514526367
1583760436.475478,16700,14.99632453918457
1583760437.9825642,16800,15.879109382629395
1583760439.4873133,16900,14.073110580444336
1583760440.9976773,17000,14.42611312866211
1583760442.5048075,17100,14.942354202270508
1583760444.0346026,17200,17.821609497070312
1583760445.5452805,17300,18.790040969848633
1583760447.0519142,17400,14.417426109313965
1583760448.5704653,17500,17.88665771484375
1583760450.0703292,17600,14.423460006713867
1583760451.5575426,17700,16.810001373291016
1583760453.0709248,17800,16.273265838623047
1583760454.5981498,17900,17.788043975830078
1583760456.1110306,18000,18.404949188232422
1583760457.6305583,18100,17.160951614379883
1583760459.237972,18200,18.178693771362305
1583760460.7442162,18300,17.979366302490234
1583760462.24196,18400,14.752059936523438
1583760463.7314246,18500,18.751094818115234
1583760465.2242143,18600,17.62112045288086
1583760466.7068715,18700,18.219131469726562
1583760468.187296,18800,18.737287521362305
1583760469.6920002,18900,18.505844116210938
1583760471.1798735,19000,17.676706314086914
1583760472.674179,19100,16.75374984741211
1583760474.1891894,19200,18.60809326171875
1583760475.6882153,19300,16.798236846923828
1583760477.1927638,19400,19.81498908996582
1583760478.6995168,19500,19.39582061767578
1583760480.186534,19600,18.29718780517578
1583760481.6826108,19700,24.7554874420166
1583760483.1787288,19800,20.22198486328125
1583760484.673173,19900,21.17689323425293
1583760486.1722047,20000,23.615903854370117
1583760489.3396924,20100,22.341611862182617
1583760490.8337584,20200,19.38601303100586
1583760492.3519025,20300,20.68920135498047
1583760493.9288502,20400,18.804609298706055
1583760495.4409301,20500,21.896032333374023
1583760496.94974,20600,21.04474449157715
1583760498.4578466,20700,21.95050621032715
1583760499.9521182,20800,21.449867248535156
1583760501.4386845,20900,20.36874008178711
1583760502.9182143,21000,19.759422302246094
1583760504.4318843,21100,20.91368865966797
1583760505.9163163,21200,18.01116180419922
1583760507.4014273,21300,17.035966873168945
1583760508.9060426,21400,18.148601531982422
1583760510.405275,21500,19.02324676513672
1583760511.8964791,21600,19.153194427490234
1583760513.3729439,21700,19.751190185546875
1583760514.8456683,21800,19.232261657714844
1583760516.3359358,21900,22.455177307128906
1583760517.8604946,22000,20.02740478515625
1583760519.36769,22100,19.792404174804688
1583760520.8840282,22200,18.923473358154297
1583760522.3924773,22300,18.79225730895996
1583760523.9568942,22400,24.397850036621094
1583760525.5084972,22500,19.513690948486328
1583760527.027523,22600,20.938953399658203
1583760528.5397084,22700,20.28868865966797
1583760530.042875,22800,19.740907669067383
1583760531.5586727,22900,18.713672637939453
1583760533.4003797,23000,20.279232025146484
1583760535.0144863,23100,18.645389556884766
1583760536.5179987,23200,19.103776931762695
1583760538.0346887,23300,21.89234161376953
1583760539.5728204,23400,20.461698532104492
1583760541.091905,23500,28.944717407226562
1583760542.6100364,23600,28.329158782958984
1583760544.131616,23700,20.031869888305664
1583760545.6629908,23800,24.6928768157959
1583760547.1913264,23900,20.370975494384766
1583760548.7112968,24000,23.087852478027344
1583760550.2316432,24100,19.234207153320312
1583760551.7686818,24200,17.34027862548828
1583760553.294613,24300,16.714035034179688
1583760554.8328393,24400,15.55118179321289
1583760556.3400245,24500,15.549699783325195
1583760557.871131,24600,14.404616355895996
1583760559.4436092,24700,15.618059158325195
1583760560.9677336,24800,14.461713790893555
1583760562.5021775,24900,15.378328323364258
1583760564.0388114,25000,13.268569946289062
1583760567.03348,25100,13.686627388000488
1583760568.5492377,25200,14.419174194335938
1583760570.0802763,25300,14.168183326721191
1583760571.5964324,25400,17.075916290283203
1583760573.1237288,25500,14.600436210632324
1583760574.654959,25600,20.819721221923828
1583760576.1967497,25700,15.237074851989746
1583760577.7254958,25800,22.604228973388672
1583760579.3076234,25900,24.30295181274414
1583760580.8870614,26000,17.18805503845215
1583760582.4860315,26100,23.463855743408203
1583760584.0947657,26200,22.9276065826416
1583760585.6157403,26300,20.987184524536133
1583760587.13816,26400,20.970487594604492
1583760588.77608,26500,19.949325561523438
1583760590.2873833,26600,16.962562561035156
1583760591.8246565,26700,21.823360443115234
1583760593.3373146,26800,20.866134643554688
1583760594.8610656,26900,21.13072395324707
1583760596.379229,27000,21.112154006958008
1583760597.9196477,27100,22.12378692626953
1583760599.4477017,27200,21.04262351989746
1583760600.9699833,27300,22.453323364257812
1583760602.5068917,27400,18.74405288696289
1583760604.042848,27500,19.424335479736328
1583760605.5865161,27600,19.21295928955078
1583760607.124875,27700,18.042593002319336
1583760608.6622014,27800,20.480377197265625
1583760610.1857393,27900,19.877086639404297
1583760611.7049036,28000,19.026268005371094
1583760613.2418535,28100,19.123197555541992
1583760614.7822323,28200,23.14421844482422
1583760616.3061604,28300,19.81534767150879
1583760617.8558767,28400,21.058807373046875
1583760619.3743584,28500,18.09299087524414
1583760620.888642,28600,19.482559204101562
1583760622.4061108,28700,19.222679138183594
1583760623.9413996,28800,17.653457641601562
1583760625.48265,28900,23.650222778320312
1583760627.036848,29000,17.539627075195312
1583760628.5752678,29100,18.027334213256836
1583760630.1129642,29200,20.08419418334961
1583760631.6252549,29300,21.95623779296875
1583760633.170623,29400,18.932422637939453
1583760634.7086196,29500,19.143028259277344
1583760636.2461267,29600,17.27913475036621
1583760637.7806563,29700,21.18858528137207
1583760639.3089218,29800,19.264190673828125
1583760640.845565,29900,21.404850006103516
1583760642.3640676,30000,19.630565643310547
1583760645.3949504,30100,23.367895126342773
1583760646.9390047,30200,22.9714298248291
1583760648.4628384,30300,19.227169036865234
1583760650.1028132,30400,19.110376358032227
1583760651.6202877,30500,21.74251937866211
1583760653.1490083,30600,19.332138061523438
1583760654.6904259,30700,19.28270721435547
1583760656.2119956,30800,19.354259490966797
1583760657.7438867,30900,19.267250061035156
1583760659.2787657,31000,18.19924545288086
1583760660.7923768,31100,21.687955856323242
1583760662.2760494,31200,18.609291076660156
1583760663.7609873,31300,22.01483154296875
1583760665.25048,31400,20.461265563964844
1583760666.7360623,31500,19.306575775146484
1583760668.2244759,31600,18.819799423217773
1583760669.718702,31700,19.280040740966797
1583760671.218365,31800,22.155933380126953
1583760672.7239368,31900,22.178918838500977
1583760674.2371423,32000,20.175518035888672
1583760675.74359,32100,20.405624389648438
1583760677.2378836,32200,17.811189651489258
1583760678.7319217,32300,19.627525329589844
1583760680.2347019,32400,18.971961975097656
1583760681.734324,32500,17.489212036132812
1583760683.2338927,32600,19.469547271728516
1583760684.766397,32700,22.1599178314209
1583760686.3044333,32800,21.535547256469727
1583760687.8351624,32900,22.69833755493164
1583760689.3728063,33000,18.69151496887207
1583760690.9146585,33100,18.094568252563477
1583760692.4500895,33200,19.793514251708984
1583760693.9805758,33300,21.375160217285156
1583760695.5080588,33400,18.733232498168945
1583760697.0373785,33500,18.831296920776367
1583760698.5764322,33600,19.22010612487793
1583760700.105738,33700,31.101484298706055
1583760701.634501,33800,17.43331527709961
1583760703.1829245,33900,19.72330093383789
1583760704.725937,34000,17.677631378173828
1583760706.2672806,34100,18.984895706176758
1583760707.804459,34200,21.273303985595703
1583760709.3327398,34300,19.554702758789062
1583760711.1768072,34400,16.989038467407227
1583760712.697197,34500,17.515289306640625
1583760714.262104,34600,17.300601959228516
1583760715.795948,34700,13.015750885009766
1583760717.3239846,34800,16.125158309936523
1583760718.8440042,34900,16.658428192138672
1583760720.3745577,35000,14.08456039428711
1583760723.5051937,35100,13.578612327575684
1583760725.0342813,35200,15.518305778503418
1583760726.5653143,35300,14.79284954071045
1583760728.0946522,35400,13.609556198120117
1583760729.6144722,35500,13.613747596740723
1583760731.1496634,35600,15.349095344543457
1583760732.68115,35700,16.13235855102539
1583760734.2225804,35800,18.188264846801758
1583760735.7604291,35900,15.355976104736328
1583760737.3055632,36000,14.979776382446289
1583760738.8619301,36100,15.220231056213379
1583760740.4241018,36200,16.8682861328125
1583760741.9839993,36300,16.399656295776367
1583760743.5548408,36400,13.55675220489502
1583760745.07891,36500,13.414312362670898
1583760746.6099944,36600,14.659782409667969
1583760748.128349,36700,14.528399467468262
1583760749.6470764,36800,15.714455604553223
1583760751.1815815,36900,16.377595901489258
1583760752.6950326,37000,14.086445808410645
1583760754.2324054,37100,15.111576080322266
1583760755.7904468,37200,13.977546691894531
1583760757.3513448,37300,16.871278762817383
1583760758.8805907,37400,17.811540603637695
1583760760.4260848,37500,15.201726913452148
1583760761.9576445,37600,17.335330963134766
1583760763.484325,37700,16.006961822509766
1583760764.991696,37800,14.212471008300781
1583760766.5159924,37900,17.557174682617188
1583760768.0523846,38000,31.972909927368164
1583760769.5832696,38100,17.165719985961914
1583760771.130785,38200,16.295394897460938
1583760772.7180147,38300,16.447669982910156
1583760774.3565474,38400,18.111692428588867
1583760775.9267018,38500,18.64664649963379
1583760777.4641879,38600,16.880577087402344
1583760778.9929411,38700,16.397968292236328
1583760780.5221639,38800,17.072324752807617
1583760782.0682197,38900,19.408302307128906
1583760783.5951567,39000,18.161895751953125
1583760785.1362767,39100,21.77651596069336
1583760786.6791737,39200,19.42829704284668
1583760788.2026634,39300,17.748126983642578
1583760789.7435834,39400,18.393903732299805
1583760791.2771091,39500,19.951675415039062
1583760792.8062124,39600,18.282711029052734
1583760794.3363383,39700,18.441715240478516
1583760795.8708575,39800,18.24455451965332
1583760797.4094267,39900,18.622325897216797
1583760798.9511907,40000,18.009511947631836
1583760802.0599825,40100,30.416366577148438
1583760803.6011758,40200,18.631439208984375
1583760805.1158664,40300,18.625667572021484
1583760806.644753,40400,19.166898727416992
1583760808.160461,40500,31.749046325683594
1583760809.676003,40600,25.589174270629883
1583760811.1926575,40700,16.89899444580078
1583760812.705238,40800,19.32254409790039
1583760814.2175481,40900,28.05525779724121
1583760815.729661,41000,30.521623611450195
1583760817.3080947,41100,15.763164520263672
1583760818.8318717,41200,17.110240936279297
1583760820.3607566,41300,16.229747772216797
1583760821.907517,41400,16.73301124572754
1583760823.4615877,41500,20.842330932617188
1583760825.0032282,41600,17.60234832763672
1583760826.5311882,41700,15.357885360717773
1583760828.114787,41800,14.808021545410156
1583760829.72065,41900,16.680370330810547
1583760831.2607546,42000,15.147787094116211
1583760832.7997444,42100,18.82305908203125
1583760834.394979,42200,29.373397827148438
1583760835.9269984,42300,27.040603637695312
1583760837.4823427,42400,25.89739418029785
1583760839.037995,42500,29.11572265625
1583760840.5721638,42600,31.13412857055664
1583760842.1098924,42700,30.37969398498535
1583760843.708022,42800,17.396915435791016
1583760845.2305682,42900,25.18368148803711
1583760846.7434714,43000,25.86508560180664
1583760848.244598,43100,20.799297332763672
1583760849.7474756,43200,18.233150482177734
1583760851.251092,43300,18.529430389404297
1583760852.7635956,43400,16.80333709716797
1583760854.2705016,43500,14.410990715026855
1583760855.7760432,43600,15.677102088928223
1583760857.28912,43700,16.75719451904297
1583760858.798936,43800,17.870986938476562
1583760860.306666,43900,18.538524627685547
1583760861.823571,44000,16.229774475097656
1583760863.3691456,44100,26.329988479614258
1583760864.897645,44200,27.36921501159668
1583760866.4090612,44300,17.837465286254883
1583760867.922303,44400,28.03256607055664
1583760869.456182,44500,16.220232009887695
1583760871.0068872,44600,28.48576545715332
1583760872.5547738,44700,16.895849227905273
1583760874.0659428,44800,28.584569931030273
1583760875.5907874,44900,20.465492248535156
1583760877.1175578,45000,19.356712341308594
1583760880.2420142,45100,17.504833221435547
1583760881.770426,45200,18.097570419311523
1583760883.280077,45300,20.170509338378906
1583760884.812294,45400,17.464149475097656
1583760886.3464346,45500,16.776073455810547
1583760887.8733928,45600,17.53546142578125
1583760889.4044862,45700,16.45870018005371
1583760890.9336672,45800,17.14716148376465
1583760892.8784971,45900,19.397994995117188
1583760894.402835,46000,18.914100646972656
1583760895.8943586,46100,15.746847152709961
1583760897.4052198,46200,28.597618103027344
1583760898.9175327,46300,24.195167541503906
1583760900.424552,46400,17.225296020507812
1583760901.9301171,46500,19.359102249145508
1583760903.437147,46600,19.18606948852539
1583760904.9488418,46700,19.366117477416992
1583760906.4396238,46800,16.749834060668945
1583760907.9441445,46900,17.468605041503906
1583760909.4800677,47000,16.971879959106445
1583760910.9849226,47100,14.265884399414062
1583760912.5039818,47200,16.11160659790039
1583760914.0185037,47300,15.843749046325684
1583760915.546822,47400,26.818147659301758
1583760917.069946,47500,26.599964141845703
1583760918.5961835,47600,26.739070892333984
1583760920.1328125,47700,27.04926872253418
1583760921.6583548,47800,24.21795654296875
1583760923.182394,47900,28.193134307861328
1583760924.7211783,48000,17.505367279052734
1583760926.2440052,48100,24.647403717041016
1583760927.7759237,48200,28.31560707092285
1583760929.2986007,48300,18.127578735351562
1583760930.8323798,48400,16.295886993408203
1583760932.3582385,48500,16.45284652709961
1583760933.875159,48600,17.104290008544922
1583760935.3911378,48700,15.750370025634766
1583760936.9190297,48800,15.524499893188477
1583760938.4348373,48900,17.11572265625
1583760939.9580266,49000,28.630647659301758
1583760941.4691474,49100,27.566164016723633
1583760942.98237,49200,26.51936149597168
1583760944.503591,49300,19.506620407104492
1583760946.048209,49400,19.651592254638672
1583760947.5980573,49500,17.135292053222656
1583760949.1351275,49600,25.179424285888672
1583760950.6785104,49700,28.332813262939453
1583760952.2168424,49800,18.616764068603516
1583760953.770685,49900,29.598743438720703
1583760955.3069544,50000,17.30150032043457


==> data/train_hits.csv <==
Wall time,Step,Value
1583760184.04205,100,0.0
1583760185.3900912,200,0.0
1583760186.7634375,300,0.0
1583760188.153257,400,0.0
1583760189.522601,500,0.0
1583760190.8706756,600,0.0
1583760192.2238297,700,0.0
1583760193.5714798,800,0.0
1583760194.938336,900,0.0
1583760196.3176374,1000,0.0
1583760197.7498093,1100,0.0
1583760199.1972053,1200,0.0
1583760200.5785568,1300,0.0
1583760201.9739683,1400,0.0
1583760203.376607,1500,0.0
1583760204.7555623,1600,0.0
1583760206.2523005,1700,0.0
1583760207.6181407,1800,0.0
1583760209.1073754,1900,0.0
1583760210.486212,2000,0.0
1583760211.8681717,2100,0.0
1583760213.2440958,2200,0.0
1583760214.6221693,2300,0.0
1583760216.0069163,2400,0.0
1583760217.3988838,2500,0.0
1583760218.7864685,2600,0.0
1583760220.1794233,2700,0.0
1583760221.661117,2800,0.009999999776482582
1583760223.15489,2900,0.0
1583760224.6471457,3000,0.0
1583760226.1542025,3100,0.0
1583760227.7160625,3200,0.0
1583760229.2188032,3300,0.0
1583760230.7928603,3400,0.0
1583760232.4188902,3500,0.0
1583760233.914426,3600,0.0
1583760235.4198802,3700,0.019999999552965164
1583760236.928996,3800,0.0
1583760238.4166474,3900,0.009999999776482582
1583760239.9082603,4000,0.019999999552965164
1583760241.3938603,4100,0.029999999329447746
1583760242.886868,4200,0.05999999865889549
1583760244.3939574,4300,0.03999999910593033
1583760245.885746,4400,0.029999999329447746
1583760247.374806,4500,0.10999999940395355
1583760248.8736894,4600,0.03999999910593033
1583760250.4311635,4700,0.029999999329447746
1583760251.9712934,4800,0.23999999463558197
1583760253.4526656,4900,0.17000000178813934
1583760254.9343483,5000,0.4000000059604645
1583760257.8800426,5100,0.3400000035762787
1583760259.3710806,5200,0.38999998569488525
1583760260.8716145,5300,0.6100000143051147
1583760262.3724406,5400,0.4699999988079071
1583760263.8750184,5500,0.6499999761581421
1583760265.3871102,5600,0.49000000953674316
1583760266.9005375,5700,0.6600000262260437
1583760268.406164,5800,0.699999988079071
1583760269.9118402,5900,0.8700000047683716
1583760271.4116344,6000,0.8100000023841858
1583760272.9133656,6100,0.8700000047683716
1583760274.429596,6200,0.8799999952316284
1583760275.9202769,6300,0.800000011920929
1583760277.4200509,6400,0.8799999952316284
1583760278.9409053,6500,0.9100000262260437
1583760280.4525616,6600,0.8700000047683716
1583760281.9774554,6700,0.9399999976158142
1583760283.4864964,6800,0.9300000071525574
1583760284.9658222,6900,0.9300000071525574
1583760286.4778893,7000,0.9599999785423279
1583760288.0018704,7100,0.9399999976158142
1583760289.5203602,7200,0.9399999976158142
1583760291.0262952,7300,0.949999988079071
1583760292.5350099,7400,0.9200000166893005
1583760294.1207595,7500,0.9900000095367432
1583760295.6366808,7600,0.949999988079071
1583760297.1574843,7700,0.9599999785423279
1583760298.676241,7800,0.9599999785423279
1583760300.1855142,7900,0.949999988079071
1583760301.6831007,8000,1.0
1583760303.186143,8100,0.9700000286102295
1583760304.6835291,8200,0.9599999785423279
1583760306.2883391,8300,0.9900000095367432
1583760307.8086867,8400,0.9800000190734863
1583760309.3226507,8500,0.9800000190734863
1583760310.8465564,8600,0.9800000190734863
1583760312.3649814,8700,0.9700000286102295
1583760313.8651044,8800,0.9800000190734863
1583760315.365309,8900,1.0
1583760316.921141,9000,0.9800000190734863
1583760318.4748585,9100,0.9900000095367432
1583760320.000242,9200,0.9700000286102295
1583760321.5132368,9300,0.9700000286102295
1583760323.0326316,9400,0.9800000190734863
1583760324.551897,9500,0.9900000095367432
1583760326.0346146,9600,0.9800000190734863
1583760327.5255694,9700,0.9700000286102295
1583760329.0128572,9800,0.9900000095367432
1583760330.497328,9900,0.9900000095367432
1583760331.9821131,10000,0.9900000095367432
1583760335.0538223,10100,0.9900000095367432
1583760336.5661924,10200,0.9800000190734863
1583760338.1961174,10300,0.9900000095367432
1583760339.7321532,10400,0.9900000095367432
1583760341.2490742,10500,0.9700000286102295
1583760342.7787745,10600,0.9900000095367432
1583760344.3080697,10700,0.9900000095367432
1583760345.8175936,10800,0.9900000095367432
1583760347.3205032,10900,0.9800000190734863
1583760348.825437,11000,0.9800000190734863
1583760350.332998,11100,1.0
1583760351.838654,11200,0.9800000190734863
1583760353.352838,11300,0.9900000095367432
1583760354.8793504,11400,1.0
1583760356.6639264,11500,1.0
1583760358.1741123,11600,0.9900000095367432
1583760359.6767437,11700,1.0
1583760361.1901948,11800,0.9900000095367432
1583760362.705239,11900,1.0
1583760364.2322068,12000,1.0
1583760365.7647102,12100,1.0
1583760367.2835999,12200,0.9800000190734863
1583760368.7939734,12300,0.9900000095367432
1583760370.3081725,12400,1.0
1583760371.8276055,12500,0.9900000095367432
1583760373.360578,12600,1.0
1583760374.8913713,12700,1.0
1583760376.4159448,12800,0.9800000190734863
1583760377.9332259,12900,0.9800000190734863
1583760379.447966,13000,1.0
1583760380.9651763,13100,0.9800000190734863
1583760382.46304,13200,0.9900000095367432
1583760383.9578795,13300,0.9800000190734863
1583760385.4511175,13400,0.9900000095367432
1583760386.9415188,13500,1.0
1583760388.4313593,13600,1.0
1583760389.926673,13700,1.0
1583760391.426538,13800,1.0
1583760392.916551,13900,0.9800000190734863
1583760394.416181,14000,0.9900000095367432
1583760395.9117975,14100,0.9900000095367432
1583760397.4042916,14200,0.9900000095367432
1583760398.9006968,14300,0.9900000095367432
1583760400.4051623,14400,0.9900000095367432
1583760401.912042,14500,0.9900000095367432
1583760403.4205832,14600,1.0
1583760404.9281287,14700,1.0
1583760406.4298685,14800,1.0
1583760407.9321063,14900,0.9900000095367432
1583760409.4313936,15000,0.9900000095367432
1583760412.4457195,15100,0.9800000190734863
1583760413.9628997,15200,1.0
1583760415.463872,15300,0.9800000190734863
1583760416.9644315,15400,1.0
1583760418.4650855,15500,0.9900000095367432
1583760419.9652133,15600,0.9800000190734863
1583760421.4670103,15700,0.9900000095367432
1583760422.9743812,15800,0.9800000190734863
1583760424.5009384,15900,1.0
1583760426.0079913,16000,0.9800000190734863
1583760427.492291,16100,0.9900000095367432
1583760428.9753199,16200,0.9800000190734863
1583760430.4566674,16300,1.0
1583760431.9629486,16400,1.0
1583760433.4654837,16500,1.0
1583760434.968498,16600,0.9599999785423279
1583760436.4756572,16700,1.0
1583760437.982719,16800,1.0
1583760439.4874947,16900,1.0
1583760440.9978316,17000,0.9900000095367432
1583760442.5049603,17100,1.0
1583760444.0347767,17200,0.9700000286102295
1583760445.5454378,17300,0.8700000047683716
1583760447.0520732,17400,0.8999999761581421
1583760448.5706193,17500,0.949999988079071
1583760450.0704806,17600,0.9599999785423279
1583760451.5577016,17700,0.9700000286102295
1583760453.071081,17800,0.9800000190734863
1583760454.598306,17900,0.9599999785423279
1583760456.1112022,18000,0.9800000190734863
1583760457.6307118,18100,0.9599999785423279
1583760459.238127,18200,0.9300000071525574
1583760460.744377,18300,0.949999988079071
1583760462.2421663,18400,0.9300000071525574
1583760463.7316294,18500,0.9900000095367432
1583760465.224368,18600,0.9200000166893005
1583760466.7070262,18700,0.949999988079071
1583760468.1874793,18800,0.9599999785423279
1583760469.6921554,18900,0.9599999785423279
1583760471.180026,19000,0.9700000286102295
1583760472.6744025,19100,0.8999999761581421
1583760474.18935,19200,0.9700000286102295
1583760475.6883688,19300,0.8399999737739563
1583760477.1929235,19400,0.8700000047683716
1583760478.6996853,19500,0.8700000047683716
1583760480.1866932,19600,0.7799999713897705
1583760481.6827621,19700,0.4300000071525574
1583760483.1789045,19800,0.1899999976158142
1583760484.6733444,19900,0.14000000059604645
1583760486.1723633,20000,0.20999999344348907
1583760489.3398573,20100,0.1899999976158142
1583760490.8339097,20200,0.25
1583760492.3520577,20300,0.2199999988079071
1583760493.929047,20400,0.3100000023841858
1583760495.4410841,20500,0.36000001430511475
1583760496.9498901,20600,0.30000001192092896
1583760498.4580057,20700,0.27000001072883606
1583760499.9522738,20800,0.4699999988079071
1583760501.43884,20900,0.550000011920929
1583760502.918369,21000,0.5299999713897705
1583760504.4320374,21100,0.5
1583760505.9164855,21200,0.6200000047683716
1583760507.4015775,21300,0.6499999761581421
1583760508.906199,21400,0.6100000143051147
1583760510.405442,21500,0.5699999928474426
1583760511.8966396,21600,0.6100000143051147
1583760513.373107,21700,0.7599999904632568
1583760514.8458238,21800,0.6100000143051147
1583760516.3361666,21900,0.6800000071525574
1583760517.8606455,22000,0.6399999856948853
1583760519.3679523,22100,0.6000000238418579
1583760520.8841863,22200,0.6499999761581421
1583760522.3926287,22300,0.7300000190734863
1583760523.9571133,22400,0.6700000166893005
1583760525.5086608,22500,0.6299999952316284
1583760527.0276816,22600,0.6499999761581421
1583760528.5399961,22700,0.550000011920929
1583760530.0430212,22800,0.5400000214576721
1583760531.5589116,22900,0.6700000166893005
1583760533.4005458,23000,0.6000000238418579
1583760535.0146375,23100,0.6499999761581421
1583760536.518152,23200,0.5299999713897705
1583760538.0348463,23300,0.550000011920929
1583760539.5729735,23400,0.6000000238418579
1583760541.0921352,23500,0.5199999809265137
1583760542.6101882,23600,0.3400000035762787
1583760544.131941,23700,0.2800000011920929
1583760545.6631467,23800,0.23000000417232513
1583760547.1915586,23900,0.10000000149011612
1583760548.711493,24000,0.17000000178813934
1583760550.2318738,24100,0.20999999344348907
1583760551.7688315,24200,0.550000011920929
1583760553.2947636,24300,0.7599999904632568
1583760554.8329957,24400,0.9100000262260437
1583760556.3401754,24500,0.8799999952316284
1583760557.8713171,24600,0.9599999785423279
1583760559.4438255,24700,0.9800000190734863
1583760560.9678996,24800,0.9599999785423279
1583760562.502331,24900,0.9800000190734863
1583760564.0389676,25000,0.9200000166893005
1583760567.0336318,25100,0.9800000190734863
1583760568.5494406,25200,0.9599999785423279
1583760570.0804365,25300,0.9300000071525574
1583760571.5965848,25400,0.9300000071525574
1583760573.1238875,25500,0.9599999785423279
1583760574.6551101,25600,0.8899999856948853
1583760576.1969016,25700,0.8199999928474426
1583760577.7256541,25800,0.7099999785423279
1583760579.3078208,25900,0.46000000834465027
1583760580.8872616,26000,0.3499999940395355
1583760582.486228,26100,0.2800000011920929
1583760584.0949128,26200,0.23999999463558197
1583760585.6159332,26300,0.20000000298023224
1583760587.138307,26400,0.23000000417232513
1583760588.7762887,26500,0.2800000011920929
1583760590.287572,26600,0.25999999046325684
1583760591.8248043,26700,0.2800000011920929
1583760593.3375046,26800,0.33000001311302185
1583760594.8612175,26900,0.25
1583760596.379383,27000,0.20000000298023224
1583760597.919875,27100,0.3100000023841858
1583760599.4479504,27200,0.30000001192092896
1583760600.9701433,27300,0.4000000059604645
1583760602.5070431,27400,0.3100000023841858
1583760604.043001,27500,0.5400000214576721
1583760605.5866735,27600,0.3700000047683716
1583760607.1250288,27700,0.41999998688697815
1583760608.662356,27800,0.5899999737739563
1583760610.1858966,27900,0.5199999809265137
1583760611.7050586,28000,0.6299999952316284
1583760613.2420063,28100,0.6800000071525574
1583760614.7823896,28200,0.5600000023841858
1583760616.3063126,28300,0.5699999928474426
1583760617.8560932,28400,0.5699999928474426
1583760619.3745158,28500,0.6000000238418579
1583760620.8888648,28600,0.6299999952316284
1583760622.406264,28700,0.6399999856948853
1583760623.9416482,28800,0.699999988079071
1583760625.4828084,28900,0.7099999785423279
1583760627.0370834,29000,0.6100000143051147
1583760628.5755534,29100,0.6399999856948853
1583760630.1132715,29200,0.6200000047683716
1583760631.625549,29300,0.6499999761581421
1583760633.1709092,29400,0.5199999809265137
1583760634.7088783,29500,0.6299999952316284
1583760636.2463923,29600,0.550000011920929
1583760637.7809308,29700,0.6100000143051147
1583760639.3091912,29800,0.5099999904632568
1583760640.8457158,29900,0.47999998927116394
1583760642.3642154,30000,0.41999998688697815
1583760645.3951092,30100,0.5
1583760646.939151,30200,0.5799999833106995
1583760648.463068,30300,0.550000011920929
1583760650.1030283,30400,0.4399999976158142
1583760651.6205413,30500,0.5299999713897705
1583760653.1493063,30600,0.5600000023841858
1583760654.6906445,30700,0.5400000214576721
1583760656.2121482,30800,0.5899999737739563
1583760657.7440388,30900,0.5299999713897705
1583760659.2789173,31000,0.7200000286102295
1583760660.7925315,31100,0.41999998688697815
1583760662.2762039,31200,0.6399999856948853
1583760663.761141,31300,0.6499999761581421
1583760665.2506628,31400,0.5600000023841858
1583760666.7362132,31500,0.6000000238418579
1583760668.224629,31600,0.6800000071525574
1583760669.7188568,31700,0.4699999988079071
1583760671.2185662,31800,0.5400000214576721
1583760672.7241852,31900,0.5
1583760674.2372966,32000,0.5799999833106995
1583760675.743781,32100,0.5099999904632568
1583760677.238032,32200,0.5299999713897705
1583760678.732153,32300,0.5299999713897705
1583760680.2349272,32400,0.6200000047683716
1583760681.734481,32500,0.5799999833106995
1583760683.2341092,32600,0.5699999928474426
1583760684.7666798,32700,0.699999988079071
1583760686.3047454,32800,0.5600000023841858
1583760687.835499,32900,0.5199999809265137
1583760689.373104,33000,0.6100000143051147
1583760690.9149468,33100,0.5899999737739563
1583760692.4504054,33200,0.550000011920929
1583760693.980874,33300,0.6800000071525574
1583760695.5083382,33400,0.5799999833106995
1583760697.0375323,33500,0.47999998927116394
1583760698.576582,33600,0.6299999952316284
1583760700.1058955,33700,0.5799999833106995
1583760701.6346545,33800,0.5699999928474426
1583760703.1830814,33900,0.46000000834465027
1583760704.7261107,34000,0.4699999988079071
1583760706.2674375,34100,0.4399999976158142
1583760707.804606,34200,0.4399999976158142
1583760709.3330245,34300,0.28999999165534973
1583760711.1769884,34400,0.47999998927116394
1583760712.6973717,34500,0.699999988079071
1583760714.26226,34600,0.8500000238418579
1583760715.7961664,34700,0.9399999976158142
1583760717.324142,34800,0.9700000286102295
1583760718.8441727,34900,0.9800000190734863
1583760720.374731,35000,1.0
1583760723.5053482,35100,1.0
1583760725.0344532,35200,0.9800000190734863
1583760726.5654676,35300,0.9900000095367432
1583760728.0948064,35400,0.9900000095367432
1583760729.6146276,35500,0.9800000190734863
1583760731.149817,35600,0.9900000095367432
1583760732.6813004,35700,1.0
1583760734.2227464,35800,0.9900000095367432
1583760735.7605877,35900,1.0
1583760737.305717,36000,1.0
1583760738.8621242,36100,0.9800000190734863
1583760740.4242547,36200,1.0
1583760741.9841983,36300,0.9900000095367432
1583760743.5551102,36400,0.9900000095367432
1583760745.079071,36500,1.0
1583760746.6101499,36600,0.9800000190734863
1583760748.128509,36700,0.9900000095367432
1583760749.647281,36800,0.9800000190734863
1583760751.181734,36900,0.9800000190734863
1583760752.6951907,37000,1.0
1583760754.2325735,37100,0.9700000286102295
1583760755.7906132,37200,0.9700000286102295
1583760757.3515332,37300,0.9800000190734863
1583760758.8807454,37400,1.0
1583760760.4262478,37500,0.9900000095367432
1583760761.9577982,37600,1.0
1583760763.4844773,37700,0.9300000071525574
1583760764.9919004,37800,0.9900000095367432
1583760766.516147,37900,0.9800000190734863
1583760768.0525389,38000,0.9900000095367432
1583760769.5835254,38100,0.9800000190734863
1583760771.1309402,38200,0.9599999785423279
1583760772.718216,38300,0.9700000286102295
1583760774.3567452,38400,0.9599999785423279
1583760775.9268537,38500,0.9700000286102295
1583760777.4643435,38600,0.949999988079071
1583760778.9930983,38700,0.949999988079071
1583760780.5223384,38800,0.9100000262260437
1583760782.0683994,38900,0.9100000262260437
1583760783.5953395,39000,0.8899999856948853
1583760785.1365523,39100,0.8899999856948853
1583760786.6793294,39200,0.7900000214576721
1583760788.202822,39300,0.8600000143051147
1583760789.7438586,39400,0.7599999904632568
1583760791.2772615,39500,0.7799999713897705
1583760792.8063822,39600,0.7799999713897705
1583760794.3364866,39700,0.699999988079071
1583760795.871026,39800,0.7400000095367432
1583760797.4095793,39900,0.6499999761581421
1583760798.9515913,40000,0.6700000166893005
1583760802.0601459,40100,0.4099999964237213
1583760803.6013286,40200,0.4300000071525574
1583760805.116037,40300,0.2800000011920929
1583760806.6449075,40400,0.20000000298023224
1583760808.1606133,40500,0.2800000011920929
1583760809.6761565,40600,0.3400000035762787
1583760811.192816,40700,0.30000001192092896
1583760812.7053895,40800,0.4000000059604645
1583760814.2177029,40900,0.4399999976158142
1583760815.7298157,41000,0.47999998927116394
1583760817.3082454,41100,0.6100000143051147
1583760818.8321257,41200,0.7400000095367432
1583760820.360918,41300,0.7699999809265137
1583760821.9077268,41400,0.8899999856948853
1583760823.4617379,41500,0.8799999952316284
1583760825.0033982,41600,0.8999999761581421
1583760826.531396,41700,0.9300000071525574
1583760828.1149426,41800,0.9100000262260437
1583760829.7208054,41900,0.9399999976158142
1583760831.2609062,42000,0.949999988079071
1583760832.8000028,42100,0.8700000047683716
1583760834.3951323,42200,0.8700000047683716
1583760835.9273386,42300,0.8399999737739563
1583760837.4825385,42400,0.6200000047683716
1583760839.0381546,42500,0.6200000047683716
1583760840.5723124,42600,0.38999998569488525
1583760842.110183,42700,0.3700000047683716
1583760843.708269,42800,0.3499999940395355
1583760845.230718,42900,0.38999998569488525
1583760846.7436848,43000,0.5
1583760848.244752,43100,0.6299999952316284
1583760849.7477002,43200,0.7200000286102295
1583760851.2513294,43300,0.8500000238418579
1583760852.763767,43400,0.8500000238418579
1583760854.2706554,43500,0.9300000071525574
1583760855.7762582,43600,0.949999988079071
1583760857.289272,43700,0.9200000166893005
1583760858.7990892,43800,0.9399999976158142
1583760860.3068206,43900,0.9100000262260437
1583760861.8237607,44000,0.800000011920929
1583760863.3693535,44100,0.800000011920929
1583760864.8978739,44200,0.7099999785423279
1583760866.4092135,44300,0.550000011920929
1583760867.922535,44400,0.5400000214576721
1583760869.456335,44500,0.3199999928474426
1583760871.0071049,44600,0.4000000059604645
1583760872.5549302,44700,0.4399999976158142
1583760874.0661001,44800,0.550000011920929
1583760875.5909357,44900,0.6700000166893005
1583760877.1177077,45000,0.7300000190734863
1583760880.242161,45100,0.7900000214576721
1583760881.7705772,45200,0.8100000023841858
1583760883.280224,45300,0.8799999952316284
1583760884.8124387,45400,0.8600000143051147
1583760886.346585,45500,0.8899999856948853
1583760887.8735406,45600,0.8500000238418579
1583760889.404636,45700,0.8299999833106995
1583760890.9338202,45800,0.6700000166893005
1583760892.8786976,45900,0.5299999713897705
1583760894.4030042,46000,0.550000011920929
1583760895.8945315,46100,0.44999998807907104
1583760897.4053724,46200,0.6499999761581421
1583760898.9176936,46300,0.5400000214576721
1583760900.424714,46400,0.5899999737739563
1583760901.9302707,46500,0.5899999737739563
1583760903.4372995,46600,0.6600000262260437
1583760904.949,46700,0.9100000262260437
1583760906.4398015,46800,0.8299999833106995
1583760907.944306,46900,0.9399999976158142
1583760909.480218,47000,0.9300000071525574
1583760910.9850807,47100,0.8500000238418579
1583760912.5041342,47200,0.8999999761581421
1583760914.018663,47300,0.8899999856948853
1583760915.5469801,47400,0.8399999737739563
1583760917.0701015,47500,0.75
1583760918.596363,47600,0.699999988079071
1583760920.133041,47700,0.49000000953674316
1583760921.6585777,47800,0.4699999988079071
1583760923.182552,47900,0.3499999940395355
1583760924.7213368,48000,0.3799999952316284
1583760926.244275,48100,0.5
1583760927.7761116,48200,0.49000000953674316
1583760929.29876,48300,0.6600000262260437
1583760930.8325377,48400,0.800000011920929
1583760932.3584013,48500,0.800000011920929
1583760933.875321,48600,0.800000011920929
1583760935.391296,48700,0.8799999952316284
1583760936.9191887,48800,0.9399999976158142
1583760938.434996,48900,0.9100000262260437
1583760939.95818,49000,0.8399999737739563
1583760941.4693012,49100,0.7400000095367432
1583760942.982521,49200,0.7699999809265137
1583760944.5037696,49300,0.49000000953674316
1583760946.048474,49400,0.33000001311302185
1583760947.5982122,49500,0.44999998807907104
1583760949.1352863,49600,0.4099999964237213
1583760950.6786642,49700,0.5099999904632568
1583760952.2169964,49800,0.550000011920929
1583760953.7708473,49900,0.6700000166893005
1583760955.3071308,50000,0.6899999976158142


==> data/train_lambda.csv <==
Wall time,Step,Value
1583760184.0417714,100,1.1179765462875366
1583760185.3898337,200,1.195987582206726
1583760186.7631521,300,1.240359902381897
1583760188.1530201,400,1.2655891180038452
1583760189.5221794,500,1.2814655303955078
1583760190.8701005,600,1.2937297821044922
1583760192.2235315,700,1.3047837018966675
1583760193.571195,800,1.3158189058303833
1583760194.9380744,900,1.32707941532135
1583760196.3173773,1000,1.3391300439834595
1583760197.74952,1100,1.3524744510650635
1583760199.1969268,1200,1.3662700653076172
1583760200.5783327,1300,1.380426287651062
1583760201.9737194,1400,1.3953067064285278
1583760203.3763254,1500,1.4117776155471802
1583760204.7552626,1600,1.4290367364883423
1583760206.2520404,1700,1.4460196495056152
1583760207.6178737,1800,1.4636220932006836
1583760209.1071153,1900,1.4815863370895386
1583760210.4859717,2000,1.4996906518936157
1583760211.8676858,2100,1.5171713829040527
1583760213.2438266,2200,1.5338813066482544
1583760214.6217546,2300,1.54925537109375
1583760216.006515,2400,1.5633649826049805
1583760217.3986185,2500,1.5776466131210327
1583760218.7862077,2600,1.5913552045822144
1583760220.1791615,2700,1.6047996282577515
1583760221.660856,2800,1.6373587846755981
1583760223.1546204,2900,1.7063534259796143
1583760224.6468852,3000,1.7789260149002075
1583760226.1539645,3100,1.8525421619415283
1583760227.7155597,3200,1.91947603225708
1583760229.2185354,3300,1.9809271097183228
1583760230.7925625,3400,2.0420618057250977
1583760232.4186382,3500,2.099623203277588
1583760233.9141624,3600,2.149689197540283
1583760235.4195974,3700,2.202810287475586
1583760236.9287357,3800,2.253772497177124
1583760238.4163876,3900,2.302790403366089
1583760239.9079816,4000,2.352806806564331
1583760241.393589,4100,2.4078712463378906
1583760242.8866205,4200,2.4642651081085205
1583760244.3936944,4300,2.5266826152801514
1583760245.8854864,4400,2.582432985305786
1583760247.374525,4500,2.6334779262542725
1583760248.8734221,4600,2.700657606124878
1583760250.430875,4700,2.7743823528289795
1583760251.9710138,4800,2.840102195739746
1583760253.4523845,4900,2.8950552940368652
1583760254.934068,5000,2.938305139541626
1583760257.8797288,5100,2.9714016914367676
1583760259.3707902,5200,3.015561819076538
1583760260.8712914,5300,3.0441272258758545
1583760262.372177,5400,3.0580456256866455
1583760263.8747587,5500,3.071225643157959
1583760265.386827,5600,3.103639602661133
1583760266.900258,5700,3.1445224285125732
1583760268.4058928,5800,3.1560957431793213
1583760269.9113863,5900,3.1370773315429688
1583760271.4113362,6000,3.0842549800872803
1583760272.9130914,6100,3.020184278488159
1583760274.429315,6200,2.9472029209136963
1583760275.9199736,6300,2.8954126834869385
1583760277.4195414,6400,2.838778495788574
1583760278.9406326,6500,2.755751371383667
1583760280.4523048,6600,2.664309501647949
1583760281.977193,6700,2.5805466175079346
1583760283.4862354,6800,2.4650814533233643
1583760284.9655266,6900,2.348848581314087
1583760286.4776082,7000,2.233705759048462
1583760288.0015898,7100,2.105163335800171
1583760289.5200791,7200,1.9775943756103516
1583760291.0259929,7300,1.8469573259353638
1583760292.5345166,7400,1.7202260494232178
1583760294.1204789,7500,1.5933507680892944
1583760295.6364,7600,1.475152611732483
1583760297.157203,7700,1.3562926054000854
1583760298.6759577,7800,1.2594008445739746
1583760300.1852345,7900,1.1595059633255005
1583760301.6826563,8000,1.0662353038787842
1583760303.1858382,8100,0.9740738868713379
1583760304.6832097,8200,0.8906159400939941
1583760306.2879214,8300,0.8131891489028931
1583760307.8082836,8400,0.7432540059089661
1583760309.3222735,8500,0.6845000386238098
1583760310.8461542,8600,0.6287012100219727
1583760312.3645859,8700,0.5784561038017273
1583760313.8647223,8800,0.5306951403617859
1583760315.3649058,8900,0.4861784279346466
1583760316.9208426,9000,0.44751670956611633
1583760318.4745944,9100,0.41037917137145996
1583760319.9999607,9200,0.3779279291629791
1583760321.5129752,9300,0.35073888301849365
1583760323.032372,9400,0.32457098364830017
1583760324.5513828,9500,0.29922744631767273
1583760326.0341845,9600,0.2752889394760132
1583760327.5251677,9700,0.25400033593177795
1583760329.012313,9800,0.23569127917289734
1583760330.4969323,9900,0.21890060603618622
1583760331.9817145,10000,0.20267635583877563
1583760335.0534997,10100,0.1882571578025818
1583760336.5659063,10200,0.1750633418560028
1583760338.1956103,10300,0.16243787109851837
1583760339.7316065,10400,0.1506626009941101
1583760341.2487872,10500,0.13985273241996765
1583760342.7784803,10600,0.13001909852027893
1583760344.3077846,10700,0.1207462027668953
1583760345.817328,10800,0.1122412383556366
1583760347.320231,10900,0.10455652326345444
1583760348.8251739,11000,0.09762436151504517
1583760350.3327303,11100,0.09122344851493835
1583760351.838392,11200,0.08522264659404755
1583760353.3525844,11300,0.0796414166688919
1583760354.8789089,11400,0.07447313517332077
1583760356.663568,11500,0.06968969106674194
1583760358.1738515,11600,0.06517031043767929
1583760359.6764832,11700,0.061017684638500214
1583760361.1899333,11800,0.05721668899059296
1583760362.7049747,11900,0.05368761345744133
1583760364.231706,12000,0.05037848278880119
1583760365.7644253,12100,0.047292761504650116
1583760367.2832823,12200,0.04446541517972946
1583760368.7937098,12300,0.04185301065444946
1583760370.3076766,12400,0.0393945574760437
1583760371.8273096,12500,0.037104327231645584
1583760373.360313,12600,0.03497379645705223
1583760374.8909445,12700,0.03297073021531105
1583760376.4154787,12800,0.031156018376350403
1583760377.932959,12900,0.02953384444117546
1583760379.4474876,13000,0.02789507620036602
1583760380.964914,13100,0.026349756866693497
1583760382.4627583,13200,0.02489030361175537
1583760383.9575994,13300,0.023530034348368645
1583760385.4508343,13400,0.02224125899374485
1583760386.9412427,13500,0.02103627473115921
1583760388.4310734,13600,0.019859550520777702
1583760389.9263902,13700,0.018757866695523262
1583760391.426252,13800,0.017733536660671234
1583760392.9162886,13900,0.01678757183253765
1583760394.4155781,14000,0.015900850296020508
1583760395.9114442,14100,0.015060856007039547
1583760397.4037113,14200,0.01426736544817686
1583760398.9004061,14300,0.013542240485548973
1583760400.404878,14400,0.012851892039179802
1583760401.9116342,14500,0.012216387316584587
1583760403.4203005,14600,0.011596373282372952
1583760404.9278471,14700,0.011006386950612068
1583760406.429584,14800,0.010445281863212585
1583760407.9317172,14900,0.009913386777043343
1583760409.430913,15000,0.009430360049009323
1583760412.445434,15100,0.008993180468678474
1583760413.9626563,15200,0.008630509488284588
1583760415.4636018,15300,0.008310060948133469
1583760416.9641697,15400,0.008000670932233334
1583760418.4648237,15500,0.007689654361456633
1583760419.964952,15600,0.007383353542536497
1583760421.4667456,15700,0.007083415985107422
1583760422.9739423,15800,0.006802405696362257
1583760424.5006557,15900,0.006527115125209093
1583760426.0076818,16000,0.006266096606850624
1583760427.492008,16100,0.006021121051162481
1583760428.9750524,16200,0.005788793787360191
1583760430.4564028,16300,0.005557535216212273
1583760431.9626865,16400,0.005334332585334778
1583760433.465235,16500,0.005116819869726896
1583760434.968248,16600,0.004913707263767719
1583760436.4753435,16700,0.004728769417852163
1583760437.9824524,16800,0.004539900459349155
1583760439.487203,16900,0.004358286038041115
1583760440.9975603,17000,0.004184202291071415
1583760442.5046964,17100,0.004019061103463173
1583760444.0344713,17200,0.003867315361276269
1583760445.5451515,17300,0.0037446403875947
1583760447.051771,17400,0.0036664875224232674
1583760448.5703545,17500,0.0036006097216159105
1583760450.0702186,17600,0.0035364918876439333
1583760451.5574312,17700,0.003466501832008362
1583760453.070812,17800,0.0033922535367310047
1583760454.598023,17900,0.003321588272228837
1583760456.110917,18000,0.0032522466499358416
1583760457.6304793,18100,0.003176185768097639
1583760459.2378604,18200,0.003103776602074504
1583760460.7440863,18300,0.0030343136750161648
1583760462.2418616,18400,0.002970258006826043
1583760463.7313104,18500,0.0029001811053603888
1583760465.2241037,18600,0.002830536337569356
1583760466.7067606,18700,0.0027673549484461546
1583760468.1871836,18800,0.0027103200554847717
1583760469.6918895,18900,0.0026484085246920586
1583760471.1797333,19000,0.0025809386279433966
1583760472.6739233,19100,0.0025268704630434513
1583760474.1890783,19200,0.0024671058636158705
1583760475.6881037,19300,0.002410899382084608
1583760477.1926367,19400,0.002364658284932375
1583760478.6994064,19500,0.0023188539780676365
1583760480.1864061,19600,0.0022768652997910976
1583760481.6824992,19700,0.0022626733407378197
1583760483.1785998,19800,0.002312862081453204
1583760484.6730444,19900,0.0023787356913089752
1583760486.1720781,20000,0.0024513753596693277
1583760489.3395803,20100,0.002530705649405718
1583760490.8336625,20200,0.0026018915232270956
1583760492.3517928,20300,0.0026909864973276854
1583760493.9287453,20400,0.0027662753127515316
1583760495.4408166,20500,0.0028283605352044106
1583760496.9496448,20600,0.002900378778576851
1583760498.4577339,20700,0.002995292656123638
1583760499.9520051,20800,0.003084066789597273
1583760501.438573,20900,0.0031258566305041313
1583760502.9181027,21000,0.003143712878227234
1583760504.4317417,21100,0.003151824465021491
1583760505.916204,21200,0.0031493394635617733
1583760507.4013157,21300,0.0031133857555687428
1583760508.9059303,21400,0.0030793901532888412
1583760510.4051464,21500,0.0030432052444666624
1583760511.8963516,21600,0.003024318953976035
1583760513.3728166,21700,0.0029619450215250254
1583760514.8455565,21800,0.002895156852900982
1583760516.3356895,21900,0.002849834505468607
1583760517.8603985,22000,0.002795554930344224
1583760519.3674421,22100,0.0027301451191306114
1583760520.8839,22200,0.0026684559416025877
1583760522.3923817,22300,0.002633527619764209
1583760523.956631,22400,0.0026031220331788063
1583760525.5083869,22500,0.0025499656330794096
1583760527.0273857,22600,0.0025054493453353643
1583760528.5394473,22700,0.002442186465486884
1583760530.042782,22800,0.0024063161108642817
1583760531.5584111,22900,0.0024065503384917974
1583760533.4002597,23000,0.0023718925658613443
1583760535.0143747,23100,0.002354690572246909
1583760536.5178652,23200,0.0023612603545188904
1583760538.03456,23300,0.0023642638698220253
1583760539.5726943,23400,0.002408975036814809
1583760541.091649,23500,0.0024338806979358196
1583760542.6099253,23600,0.002657647244632244
1583760544.1312163,23700,0.003304529469460249
1583760545.6628628,23800,0.005000060424208641
1583760547.1910439,23900,0.008247895166277885
1583760548.7112164,24000,0.01509013306349516
1583760550.2313914,24100,0.02548861689865589
1583760551.768571,24200,0.03719916194677353
1583760553.2945023,24300,0.04131266847252846
1583760554.8327284,24400,0.032762497663497925
1583760556.3399017,24500,0.021957553923130035
1583760557.87089,24600,0.015255586244165897
1583760559.4434905,24700,0.011059138923883438
1583760560.967587,24800,0.008579372428357601
1583760562.5020819,24900,0.0069982511922717094
1583760564.038686,25000,0.005885401740670204
1583760567.0333695,25100,0.005101481452584267
1583760568.5491054,25200,0.00448018591850996
1583760570.0801477,25300,0.0039980290457606316
1583760571.5963194,25400,0.003614414483308792
1583760573.1236124,25500,0.0033015687949955463
1583760574.654848,25600,0.003042591270059347
1583760576.1966383,25700,0.0028461217880249023
1583760577.7253664,25800,0.0027056760154664516
1583760579.3075159,25900,0.0026293923147022724
1583760580.886956,26000,0.002636259887367487
1583760582.4859262,26100,0.0026930454187095165
1583760584.0946698,26200,0.0027984571643173695
1583760585.6156251,26300,0.0029179472476243973
1583760587.1380625,26400,0.003055381588637829
1583760588.7757747,26500,0.0031970932614058256
1583760590.2872667,26600,0.003341388190165162
1583760591.8245444,26700,0.0034834956750273705
1583760593.3371944,26800,0.0036109366919845343
1583760594.8609521,26900,0.0037625946570187807
1583760596.379115,27000,0.0039823842234909534
1583760597.919512,27100,0.004280727356672287
1583760599.4474564,27200,0.00467302743345499
1583760600.9698539,27300,0.004981845151633024
1583760602.5067809,27400,0.005263801664113998
1583760604.0427358,27500,0.005489435978233814
1583760605.5863903,27600,0.005679548718035221
1583760607.1247625,27700,0.005933219566941261
1583760608.6620917,27800,0.006146840751171112
1583760610.1856277,27900,0.006180931348353624
1583760611.7047918,28000,0.0063933818601071835
1583760613.241739,28100,0.006253758445382118
1583760614.7821207,28200,0.006027104798704386
1583760616.3060505,28300,0.005826886277645826
1583760617.8556063,28400,0.005644508171826601
1583760619.3742483,28500,0.005523530300706625
1583760620.888301,28600,0.005263591185212135
1583760622.4059975,28700,0.004924553446471691
1583760623.9410632,28800,0.004562194924801588
1583760625.4825213,28900,0.00418798066675663
1583760627.03655,29000,0.00389017048291862
1583760628.5749047,29100,0.003630539169535041
1583760630.1128461,29200,0.0034033351112157106
1583760631.6251523,29300,0.0032455562613904476
1583760633.1705017,29400,0.0031488791573792696
1583760634.7085352,29500,0.0030875594820827246
1583760636.2460208,29600,0.0029896453488618135
1583760637.780569,29700,0.002920315833762288
1583760639.3088315,29800,0.00287112919613719
1583760640.8454692,29900,0.0028552336152642965
1583760642.363972,30000,0.002932003466412425
1583760645.3948371,30100,0.003043190808966756
1583760646.9389107,30200,0.0031216589268296957
1583760648.4625828,30300,0.0031734087970107794
1583760650.1024556,30400,0.0032179253175854683
1583760651.6202006,30500,0.0033471952192485332
1583760653.148906,30600,0.0034905741922557354
1583760654.6901615,30700,0.003550075925886631
1583760656.2118855,30800,0.0036111276131123304
1583760657.7437305,30900,0.003608775557950139
1583760659.278656,31000,0.0033098780550062656
1583760660.7922661,31100,0.0031094078440219164
1583760662.2759404,31200,0.0032793504651635885
1583760663.7608771,31300,0.0031640685629099607
1583760665.2502632,31400,0.003160553751513362
1583760666.7359524,31500,0.0031046350486576557
1583760668.2243667,31600,0.0028909530956298113
1583760669.7185931,31700,0.0027217662427574396
1583760671.2181153,31800,0.002745681209489703
1583760672.723626,31900,0.002839807653799653
1583760674.2370315,32000,0.0029192136134952307
1583760675.7434485,32100,0.0029575361404567957
1583760677.2377899,32200,0.003049480030313134
1583760678.7316306,32300,0.0030974391847848892
1583760680.2344162,32400,0.003560469951480627
1583760681.7341986,32500,0.0035273272078484297
1583760683.2336712,32600,0.0033823212143033743
1583760684.7662792,32700,0.0030566761270165443
1583760686.3043156,32800,0.0029377108439803123
1583760687.8350265,32900,0.003259230637922883
1583760689.372687,33000,0.0038427647668868303
1583760690.9143486,33100,0.003488173009827733
1583760692.4499922,33200,0.0032529737800359726
1583760693.980457,33300,0.002845546929165721
1583760695.5079398,33400,0.0024365754798054695
1583760697.037267,33500,0.003112043486908078
1583760698.5763214,33600,0.0038302368484437466
1583760700.1056256,33700,0.004720217082649469
1583760701.6343892,33800,0.005437322426587343
1583760703.1827962,33900,0.008753148838877678
1583760704.7258415,34000,0.015165327116847038
1583760706.2671528,34100,0.031426433473825455
1583760707.8043654,34200,0.06018112227320671
1583760709.3323736,34300,0.12428250908851624
1583760711.1766534,34400,0.20444604754447937
1583760712.697071,34500,0.24136313796043396
1583760714.2619925,34600,0.18114417791366577
1583760715.7956316,34700,0.11078918725252151
1583760717.323872,34800,0.07414279878139496
1583760718.8438926,34900,0.05359251797199249
1583760720.3744266,35000,0.041297804564237595
1583760723.5050802,35100,0.03311163932085037
1583760725.03417,35200,0.02748493291437626
1583760726.5652044,35300,0.023496070876717567
1583760728.094541,35400,0.020327679812908173
1583760729.6143444,35500,0.01784042827785015
1583760731.1495526,35600,0.015870165079832077
1583760732.6810396,35700,0.01420362014323473
1583760734.2224686,35800,0.01278297882527113
1583760735.7603,35900,0.01157812774181366
1583760737.305451,36000,0.010575192049145699
1583760738.8618264,36100,0.009779266081750393
1583760740.4239895,36200,0.009021949023008347
1583760741.9838865,36300,0.008340178988873959
1583760743.554543,36400,0.007745447568595409
1583760745.078799,36500,0.007196417078375816
1583760746.6098647,36600,0.0066877808421850204
1583760748.1282232,36700,0.006242500618100166
1583760749.646846,36800,0.005849246401339769
1583760751.1814694,36900,0.005498572252690792
1583760752.6949055,37000,0.005177888087928295
1583760754.2322605,37100,0.004883480258285999
1583760755.7903197,37200,0.0046187834814190865
1583760757.3512337,37300,0.004382267594337463
1583760758.8804796,37400,0.00415253359824419
1583760760.4259908,37500,0.0039396523497998714
1583760761.9575336,37600,0.0037415497936308384
1583760763.4842148,37700,0.003565009217709303
1583760764.9915764,37800,0.0034022980835288763
1583760766.5158646,37900,0.003248990746214986
1583760768.0522711,38000,0.0031075491569936275
1583760769.5830276,38100,0.0029758880846202374
1583760771.1306746,38200,0.0028517835307866335
1583760772.7179103,38300,0.00274011492729187
1583760774.3564432,38400,0.002636768389493227
1583760775.9265904,38500,0.0025415464770048857
1583760777.4640775,38600,0.002449209336191416
1583760778.9928303,38700,0.0023617593105882406
1583760780.5220356,38800,0.0022876423317939043
1583760782.0680218,38900,0.0022259573452174664
1583760783.5949607,39000,0.002165914047509432
1583760785.1359606,39100,0.002108651213347912
1583760786.6790636,39200,0.0020723638590425253
1583760788.202534,39300,0.0020303220953792334
1583760789.7433546,39400,0.0019911795388907194
1583760791.2769973,39500,0.0019573639146983624
1583760792.806099,39600,0.0019273681100457907
1583760794.3362422,39700,0.001901199109852314
1583760795.8707418,39800,0.0018744602566584945
1583760797.409313,39900,0.0018506440101191401
1583760798.9507365,40000,0.0018358727684244514
1583760802.0598714,40100,0.0018553172703832388
1583760803.6010795,40200,0.0019253017380833626
1583760805.115723,40300,0.002041867235675454
1583760806.6446419,40400,0.0022853361442685127
1583760808.1603508,40500,0.002649683738127351
1583760809.6758902,40600,0.0031302724964916706
1583760811.1925468,40700,0.0038481121882796288
1583760812.7051277,40800,0.004850840661674738
1583760814.2174368,40900,0.0063155945390462875
1583760815.7295487,41000,0.008457982912659645
1583760817.3079932,41100,0.010576942004263401
1583760818.8315632,41200,0.012018621899187565
1583760820.360656,41300,0.012560935690999031
1583760821.907266,41400,0.011189598590135574
1583760823.461486,41500,0.00903905089944601
1583760825.0031264,41600,0.007322844583541155
1583760826.53091,41700,0.006095211021602154
1583760828.114674,41800,0.005090434569865465
1583760829.7205381,41900,0.004371347837150097
1583760831.2606435,42000,0.0037635869812220335
1583760832.7994468,42100,0.003312409622594714
1583760834.394859,42200,0.002971495734527707
1583760835.9265275,42300,0.002778716152533889
1583760837.4822395,42400,0.002702726749703288
1583760839.0378656,42500,0.0027933656238019466
1583760840.5720694,42600,0.003101650858297944
1583760842.1097698,42700,0.003713902086019516
1583760843.7076962,42800,0.004914500284940004
1583760845.2304544,42900,0.006843979470431805
1583760846.7431805,43000,0.009756711311638355
1583760848.2444863,43100,0.01237745862454176
1583760849.7471654,43200,0.014301222749054432
1583760851.2507899,43300,0.01415129192173481
1583760852.7634954,43400,0.012067754752933979
1583760854.2703893,43500,0.009325306862592697
1583760855.7757378,43600,0.007183013018220663
1583760857.2890108,43700,0.005726818926632404
1583760858.7988248,43800,0.0047455127350986
1583760860.3065376,43900,0.004050037823617458
1583760861.8231986,44000,0.0036731448490172625
1583760863.368885,44100,0.0034171296283602715
1583760864.8973536,44200,0.003292303066700697
1583760866.4089515,44300,0.003308588406071067
1583760867.9220557,44400,0.0035961479879915714
1583760869.4560692,44500,0.0042401510290801525
1583760871.0066094,44600,0.005442027468234301
1583760872.554645,44700,0.007178416475653648
1583760874.0658138,44800,0.009343067184090614
1583760875.5906932,44900,0.011066939681768417
1583760877.117478,45000,0.012208911590278149
1583760880.2419202,45100,0.01155311893671751
1583760881.7703304,45200,0.009797022677958012
1583760883.2799828,45300,0.00793487299233675
1583760884.8121996,45400,0.006330213975161314
1583760886.346321,45500,0.0052365586161613464
1583760887.873298,45600,0.004470327869057655
1583760889.404391,45700,0.003999717999249697
1583760890.9335554,45800,0.003828090615570545
1583760892.8783734,45900,0.003912132699042559
1583760894.4027221,46000,0.004244500305503607
1583760895.8942285,46100,0.0051230150274932384
1583760897.4051073,46200,0.006069820374250412
1583760898.9174201,46300,0.007165670860558748
1583760900.42444,46400,0.008785574696958065
1583760901.9300046,46500,0.012120525352656841
1583760903.4370341,46600,0.015923887491226196
1583760904.9487147,46700,0.015655141323804855
1583760906.4395242,46800,0.012172427959740162
1583760907.944017,46900,0.008908969350159168
1583760909.479957,47000,0.006763398181647062
1583760910.9848106,47100,0.0054159085266292095
1583760912.5038695,47200,0.004497264511883259
1583760914.0183759,47300,0.003867760067805648
1583760915.546708,47400,0.0034639164805412292
1583760917.0698347,47500,0.0032100824173539877
1583760918.5959861,47600,0.0031084029469639063
1583760920.1325874,47700,0.0032336078584194183
1583760921.658139,47800,0.003621592652052641
1583760923.1822667,47900,0.004339962266385555
1583760924.7210486,48000,0.005579547490924597
1583760926.2437289,48100,0.007170505356043577
1583760927.7757108,48200,0.009391899220645428
1583760929.2984705,48300,0.011814473196864128
1583760930.8322506,48400,0.012131844647228718
1583760932.3581104,48500,0.010734451934695244
1583760933.8750143,48600,0.00877502840012312
1583760935.3910096,48700,0.007010059896856546
1583760936.9189022,48800,0.00563475675880909
1583760938.434708,48900,0.00457803625613451
1583760939.9579148,49000,0.0038922331295907497
1583760941.4690342,49100,0.0034928517416119576
1583760942.9822736,49200,0.0032682809978723526
1583760944.503436,49300,0.003305043326690793
1583760946.0479722,49400,0.0037261471152305603
1583760947.5979586,49500,0.004508989863097668
1583760949.1349978,49600,0.005588711705058813
1583760950.6783993,49700,0.007162395399063826
1583760952.2167203,49800,0.008646155707538128
1583760953.7705574,49900,0.01003625150769949
1583760955.3068244,50000,0.011186490766704082


==> data/train_reg.csv <==
Wall time,Step,Value
1583760184.0420156,100,8.484771728515625
1583760185.3900414,200,8.483394622802734
1583760186.7633948,300,8.489154815673828
1583760188.153224,400,8.490921020507812
1583760189.5225487,500,8.497025489807129
1583760190.8706167,600,8.50059700012207
1583760192.223796,700,8.497784614562988
1583760193.5714233,800,8.493249893188477
1583760194.9383018,900,8.497121810913086
1583760196.317603,1000,8.500738143920898
1583760197.7497659,1100,8.495573043823242
1583760199.1971545,1200,8.49142837524414
1583760200.5785234,1300,8.470263481140137
1583760201.9739335,1400,8.497425079345703
1583760203.376572,1500,8.487095832824707
1583760204.7555256,1600,8.471009254455566
1583760206.2522662,1700,8.500516891479492
1583760207.6181061,1800,8.499943733215332
1583760209.1073415,1900,8.497151374816895
1583760210.4861784,2000,8.495565414428711
1583760211.8681192,2100,8.50062370300293
1583760213.244061,2200,8.4989013671875
1583760214.6221087,2300,8.454126358032227
1583760216.006881,2400,8.500011444091797
1583760217.3988497,2500,8.493131637573242
1583760218.7864344,2600,8.477437019348145
1583760220.1793892,2700,8.49749755859375
1583760221.661083,2800,8.82739543914795
1583760223.1548557,2900,9.02738094329834
1583760224.6470954,3000,9.148568153381348
1583760226.1541696,3100,9.227776527404785
1583760227.7160106,3200,9.33570671081543
1583760229.2187681,3300,9.384722709655762
1583760230.7928162,3400,9.480405807495117
1583760232.4188561,3500,9.51388931274414
1583760233.9143915,3600,9.521734237670898
1583760235.4198456,3700,9.511873245239258
1583760236.9289618,3800,9.540180206298828
1583760238.4166136,3900,9.508929252624512
1583760239.9082253,4000,9.536079406738281
1583760241.3938193,4100,9.56135368347168
1583760242.8868341,4200,9.580167770385742
1583760244.393923,4300,9.53839111328125
1583760245.8857121,4400,9.543983459472656
1583760247.374755,4500,9.534292221069336
1583760248.8736546,4600,9.478678703308105
1583760250.4311213,4700,9.472088813781738
1583760251.9712582,4800,9.476701736450195
1583760253.45263,4900,9.470746994018555
1583760254.934313,5000,9.489160537719727
1583760257.8800063,5100,9.497028350830078
1583760259.3710449,5200,9.49914836883545
1583760260.8715668,5300,9.508478164672852
1583760262.3724003,5400,9.501220703125
1583760263.874984,5500,9.505647659301758
1583760265.3870745,5600,9.453506469726562
1583760266.9005027,5700,9.481212615966797
1583760268.4061294,5800,9.555350303649902
1583760269.9118,5900,9.542793273925781
1583760271.4115992,6000,9.523879051208496
1583760272.913315,6100,9.502803802490234
1583760274.4295607,6200,9.497187614440918
1583760275.9202247,6300,9.497174263000488
1583760277.4200122,6400,9.501386642456055
1583760278.9408708,6500,9.469669342041016
1583760280.4525282,6600,9.493399620056152
1583760281.9774203,6700,9.504630088806152
1583760283.4864616,6800,9.442893981933594
1583760284.9657707,6900,9.455709457397461
1583760286.477854,7000,9.43362808227539
1583760288.0018344,7100,9.435591697692871
1583760289.520325,7200,9.44019889831543
1583760291.0262587,7300,9.431239128112793
1583760292.5349698,7400,9.443004608154297
1583760294.120724,7500,9.434967041015625
1583760295.6366458,7600,9.429067611694336
1583760297.1574488,7700,9.442715644836426
1583760298.676206,7800,9.454103469848633
1583760300.185479,7900,9.489446640014648
1583760301.6830554,8000,9.49479866027832
1583760303.186107,8100,9.505056381225586
1583760304.6834784,8200,9.510848999023438
1583760306.288262,8300,9.498250007629395
1583760307.8086112,8400,9.558513641357422
1583760309.3225777,8500,9.57298755645752
1583760310.846483,8600,9.573087692260742
1583760312.3648925,8700,9.560269355773926
1583760313.8650465,8800,9.563634872436523
1583760315.3652122,8900,9.564471244812012
1583760316.921097,9000,9.60165023803711
1583760318.4748244,9100,9.598199844360352
1583760320.0002062,9200,9.604682922363281
1583760321.5132024,9300,9.600521087646484
1583760323.032597,9400,9.581785202026367
1583760324.5518563,9500,9.57751750946045
1583760326.034537,9600,9.56491470336914
1583760327.5255125,9700,9.561433792114258
1583760329.012817,9800,9.552613258361816
1583760330.4972565,9900,9.519498825073242
1583760331.9820402,10000,9.533933639526367
1583760335.0537527,10100,9.5512113571167
1583760336.5661566,10200,9.550920486450195
1583760338.196061,10300,9.533669471740723
1583760339.7321153,10400,9.49647331237793
1583760341.249038,10500,9.472328186035156
1583760342.778738,10600,9.464118003845215
1583760344.3080332,10700,9.44145679473877
1583760345.8175585,10800,9.43000602722168
1583760347.320468,10900,9.427570343017578
1583760348.825402,11000,9.40616512298584
1583760350.332963,11100,9.376129150390625
1583760351.8386192,11200,9.352607727050781
1583760353.3528028,11300,9.320789337158203
1583760354.8792968,11400,9.29254150390625
1583760356.6638901,11500,9.259608268737793
1583760358.1740777,11600,9.26058578491211
1583760359.6767087,11700,9.232800483703613
1583760361.1901598,11800,9.2083101272583
1583760362.7052038,11900,9.181066513061523
1583760364.2321384,12000,9.156315803527832
1583760365.7646728,12100,9.136542320251465
1583760367.2835617,12200,9.11644458770752
1583760368.793938,12300,9.096627235412598
1583760370.3081229,12400,9.082344055175781
1583760371.827553,12500,9.066803932189941
1583760373.3605425,12600,9.056644439697266
1583760374.8913338,12700,9.045597076416016
1583760376.4158876,12800,9.029409408569336
1583760377.933191,12900,9.015497207641602
1583760379.4479265,13000,9.00887680053711
1583760380.9651408,13100,9.00584602355957
1583760382.4630036,13200,9.004867553710938
1583760383.9578283,13300,9.007160186767578
1583760385.451081,13400,9.004401206970215
1583760386.9414833,13500,8.999177932739258
1583760388.4313219,13600,8.996530532836914
1583760389.9266355,13700,8.989164352416992
1583760391.4265008,13800,8.984037399291992
1583760392.9165156,13900,8.978139877319336
1583760394.4160953,14000,8.973726272583008
1583760395.911726,14100,8.969374656677246
1583760397.4042087,14200,8.971332550048828
1583760398.900654,14300,8.965843200683594
1583760400.4051254,14400,8.959697723388672
1583760401.9119892,14500,8.956649780273438
1583760403.4205468,14600,8.948589324951172
1583760404.9280925,14700,8.934260368347168
1583760406.4298322,14800,8.906179428100586
1583760407.9320552,14900,8.835874557495117
1583760409.4313366,15000,8.646657943725586
1583760412.4456837,15100,8.284523010253906
1583760413.9628658,15200,8.122286796569824
1583760415.4638371,15300,8.073351860046387
1583760416.9643967,15400,8.049890518188477
1583760418.4650507,15500,8.035293579101562
1583760419.965179,15600,8.026150703430176
1583760421.466976,15700,8.017912864685059
1583760422.9743435,15800,8.01366901397705
1583760424.5009024,15900,8.01180648803711
1583760426.0079565,16000,8.013078689575195
1583760427.4922554,16100,8.010068893432617
1583760428.975285,16200,8.007999420166016
1583760430.4566326,16300,8.005395889282227
1583760431.9629142,16400,8.001885414123535
1583760433.4654503,16500,7.999564170837402
1583760434.968464,16600,7.995386123657227
1583760436.4756205,16700,7.9928789138793945
1583760437.9826837,16800,7.98956298828125
1583760439.487434,16900,7.985328674316406
1583760440.9977963,17000,7.972728729248047
1583760442.5049255,17100,7.94036340713501
1583760444.0347252,17200,7.775692939758301
1583760445.545402,17300,7.246647834777832
1583760447.0520372,17400,7.092676162719727
1583760448.5705848,17500,7.048878192901611
1583760450.0704453,17600,7.0315117835998535
1583760451.5576606,17700,7.022026062011719
1583760453.071046,17800,7.015888690948486
1583760454.5982711,17900,7.011316299438477
1583760456.1111507,18000,7.008443832397461
1583760457.6306767,18100,7.006719589233398
1583760459.2380917,18200,7.004871368408203
1583760460.7443402,18300,7.003231048583984
1583760462.2420957,18400,7.00230073928833
1583760463.7315745,18500,7.001363754272461
1583760465.224333,18600,7.000572204589844
1583760466.706991,18700,6.999294281005859
1583760468.18742,18800,6.998899459838867
1583760469.6921196,18900,6.997553825378418
1583760471.179991,19000,6.99782133102417
1583760472.6743329,19100,6.997693061828613
1583760474.1893144,19200,6.995614051818848
1583760475.6883337,19300,6.993546485900879
1583760477.1928866,19400,6.989396095275879
1583760478.6996496,19500,6.97628116607666
1583760480.186657,19600,6.851558208465576
1583760481.6827283,19700,6.344286918640137
1583760483.1788526,19800,6.261045455932617
1583760484.6732976,19900,6.207208156585693
1583760486.1723275,20000,6.1414079666137695
1583760489.339823,20100,6.107981204986572
1583760490.8338752,20200,6.078576564788818
1583760492.3520215,20300,6.060013771057129
1583760493.9290018,20400,6.043551445007324
1583760495.441049,20500,6.031999588012695
1583760496.9498556,20600,6.025751113891602
1583760498.45797,20700,6.022436618804932
1583760499.952238,20800,6.017020225524902
1583760501.4388044,20900,6.012036323547363
1583760502.9183338,21000,6.009425640106201
1583760504.4320023,21100,6.007351398468018
1583760505.9164345,21200,6.0057783126831055
1583760507.4015427,21300,6.005108833312988
1583760508.906163,21400,6.003636837005615
1583760510.405406,21500,6.002249240875244
1583760511.8966026,21600,6.00130033493042
1583760513.3730705,21700,5.999471664428711
1583760514.8457882,21800,6.000356674194336
1583760516.3361266,21900,5.9998979568481445
1583760517.8606107,22000,5.999457359313965
1583760519.3679132,22100,5.999269008636475
1583760520.8841503,22200,5.998285293579102
1583760522.392594,22300,5.998818874359131
1583760523.9570591,22400,5.999321937561035
1583760525.5086257,22500,5.9991865158081055
1583760527.0276446,22600,5.998293876647949
1583760528.539943,22700,5.997754096984863
1583760530.042988,22800,5.997164726257324
1583760531.5588713,22900,5.995323657989502
1583760533.4005103,23000,5.992907524108887
1583760535.0146024,23100,5.989418983459473
1583760536.5181158,23200,5.987936019897461
1583760538.0348094,23300,5.980042457580566
1583760539.5729373,23400,5.958003520965576
1583760541.0920897,23500,5.826267719268799
1583760542.610153,23600,5.663071632385254
1583760544.1318753,23700,5.4654388427734375
1583760545.6631103,23800,5.49371337890625
1583760547.1915035,23900,5.702895641326904
1583760548.7114296,24000,5.851078987121582
1583760550.2318347,24100,5.9202423095703125
1583760551.7687962,24200,5.950517654418945
1583760553.2947285,24300,5.954502105712891
1583760554.8329606,24400,5.973910808563232
1583760556.3401403,24500,5.982523441314697
1583760557.871264,24600,5.979475975036621
1583760559.443733,24700,5.9783501625061035
1583760560.9678643,24800,5.9772419929504395
1583760562.5022948,24900,5.977114677429199
1583760564.038931,25000,5.976914882659912
1583760567.0335972,25100,5.972759246826172
1583760568.5493596,25200,5.966617584228516
1583760570.0803962,25300,5.961675643920898
1583760571.5965497,25400,5.9525628089904785
1583760573.1238506,25500,5.93312931060791
1583760574.6550753,25600,5.891429901123047
1583760576.1968663,25700,5.79254150390625
1583760577.7256176,25800,5.589491844177246
1583760579.307776,25900,5.390174865722656
1583760580.8872159,26000,5.304951190948486
1583760582.4861825,26100,5.259720802307129
1583760584.0948784,26200,5.218517303466797
1583760585.6158993,26300,5.1889448165893555
1583760587.1382732,26400,5.171863555908203
1583760588.7762506,26500,5.142175674438477
1583760590.287512,26600,5.131364822387695
1583760591.8247702,26700,5.119297981262207
1583760593.3374684,26800,5.098443031311035
1583760594.8611822,26900,5.084749221801758
1583760596.3793476,27000,5.076875686645508
1583760597.919825,27100,5.06187629699707
1583760599.4478943,27200,5.066697597503662
1583760600.9701064,27300,5.05408239364624
1583760602.507009,27400,5.046932697296143
1583760604.0429657,27500,5.0365142822265625
1583760605.586637,27600,5.030264854431152
1583760607.1249936,27700,5.025251388549805
1583760608.6623201,27800,5.020126819610596
1583760610.1858613,27900,5.016463279724121
1583760611.7050228,28000,5.017282962799072
1583760613.241971,28100,5.015016078948975
1583760614.7823544,28200,5.013007640838623
1583760616.3062768,28300,5.011801719665527
1583760617.8560388,28400,5.010554790496826
1583760619.3744748,28500,5.00917387008667
1583760620.8888257,28600,5.007791519165039
1583760622.4062293,28700,5.0066046714782715
1583760623.9415765,28800,5.005780220031738
1583760625.482772,28900,5.004914283752441
1583760627.0369995,29000,5.004050254821777
1583760628.5754716,29100,5.004820823669434
1583760630.1131878,29200,5.004577159881592
1583760631.6254752,29300,5.003871440887451
1583760633.1708364,29400,5.00337553024292
1583760634.708822,29500,5.00289249420166
1583760636.2463303,29600,5.002660751342773
1583760637.780869,29700,5.002322196960449
1583760639.3091502,29800,5.001783847808838
1583760640.8456814,29900,5.001374244689941
1583760642.3641813,30000,5.0008320808410645
1583760645.3950741,30100,5.001612663269043
1583760646.939118,30200,5.001539707183838
1583760648.4630132,30300,5.001399993896484
1583760650.102983,30400,5.001209259033203
1583760651.6204858,30500,5.001029968261719
1583760653.1492257,30600,5.000922203063965
1583760654.6905816,30700,5.000470161437988
1583760656.2121136,30800,5.00014591217041
1583760657.744004,30900,4.9999165534973145
1583760659.2788827,31000,4.999630928039551
1583760660.7924967,31100,5.000083923339844
1583760662.2761683,31200,4.999878883361816
1583760663.7611067,31300,4.999441146850586
1583760665.250604,31400,4.999899864196777
1583760666.7361786,31500,4.999902725219727
1583760668.2245939,31600,4.99972677230835
1583760669.7188215,31700,4.999380588531494
1583760671.2185068,31800,4.999025344848633
1583760672.7241457,31900,4.998563766479492
1583760674.2372618,32000,4.997910976409912
1583760675.7437155,32100,4.998056411743164
1583760677.2379985,32200,4.998157024383545
1583760678.7320986,32300,4.997075080871582
1583760680.2348874,32400,4.994896411895752
1583760681.7344456,32500,4.994261741638184
1583760683.2340393,32600,4.994015216827393
1583760684.7666078,32700,4.9909234046936035
1583760686.3046603,32800,4.989167213439941
1583760687.8354301,32900,4.988460540771484
1583760689.3730164,33000,4.984807014465332
1583760690.9148993,33100,4.9820146560668945
1583760692.4503157,33200,4.983348369598389
1583760693.980785,33300,4.9742560386657715
1583760695.5082662,33400,4.970807075500488
1583760697.0374978,33500,4.964729309082031
1583760698.5765476,33600,4.952679634094238
1583760700.105861,33700,4.950014114379883
1583760701.6346192,33800,4.962024688720703
1583760703.183046,33900,4.972666263580322
1583760704.7260742,34000,4.978940963745117
1583760706.2674015,34100,4.984705448150635
1583760707.8045723,34200,4.990796089172363
1583760709.3329687,34300,4.990780830383301
1583760711.1769364,34400,4.997310638427734
1583760712.6973195,34500,4.998741149902344
1583760714.262225,34600,4.998710632324219
1583760715.7961257,34700,5.000190734863281
1583760717.3241065,34800,5.000194549560547
1583760718.8441224,34900,5.000186443328857
1583760720.3746789,35000,5.000164031982422
1583760723.505313,35100,5.000149726867676
1583760725.0344017,35200,5.000326156616211
1583760726.5654318,35300,5.000342845916748
1583760728.0947714,35400,5.000443458557129
1583760729.6145911,35500,5.000434875488281
1583760731.149782,35600,5.0004096031188965
1583760732.681265,35700,5.000375747680664
1583760734.2227,35800,5.000353813171387
1583760735.7605507,35900,5.000328540802002
1583760737.3056812,36000,5.000395774841309
1583760738.8620806,36100,5.0002593994140625
1583760740.4242191,36200,5.000386714935303
1583760741.984153,36300,5.000500202178955
1583760743.555068,36400,5.000476360321045
1583760745.0790358,36500,5.0004472732543945
1583760746.6101143,36600,5.000472545623779
1583760748.1284726,36700,5.000417709350586
1583760749.6472409,36800,5.0003437995910645
1583760751.1816988,36900,5.000269889831543
1583760752.695154,37000,5.000180721282959
1583760754.2325308,37100,5.000078201293945
1583760755.79057,37200,5.00011682510376
1583760757.35149,37300,5.000209808349609
1583760758.8807096,37400,5.000086307525635
1583760760.426198,37500,5.000105857849121
1583760761.9577634,37600,5.000059127807617
1583760763.4844415,37700,5.000039100646973
1583760764.9918652,37800,4.999989986419678
1583760766.5161116,37900,4.999868869781494
1583760768.0525038,38000,4.9997053146362305
1583760769.58344,38100,4.9997076988220215
1583760771.130905,38200,4.999472618103027
1583760772.71817,38300,4.999192237854004
1583760774.3567,38400,4.9989752769470215
1583760775.9268188,38500,4.998574733734131
1583760777.4643066,38600,4.998222351074219
1583760778.9930632,38700,4.997808456420898
1583760780.522285,38800,4.997104644775391
1583760782.0683477,38900,4.996958255767822
1583760783.595288,39000,4.996295928955078
1583760785.136508,39100,4.9951910972595215
1583760786.6792936,39200,4.992173194885254
1583760788.2027857,39300,4.991089820861816
1583760789.743755,39400,4.990148067474365
1583760791.277227,39500,4.98741340637207
1583760792.8063302,39600,4.988086700439453
1583760794.3364527,39700,4.985604286193848
1583760795.870989,39800,4.9790754318237305
1583760797.409544,39900,4.963727951049805
1583760798.9514925,40000,4.907586097717285
1583760802.060111,40100,4.867240905761719
1583760803.6012928,40200,4.661039352416992
1583760805.1159859,40300,4.538328170776367
1583760806.6448712,40400,4.5505781173706055
1583760808.1605783,40500,4.4967546463012695
1583760809.6761203,40600,4.438871383666992
1583760811.192782,40700,4.47003698348999
1583760812.7053542,40800,4.4614434242248535
1583760814.217667,40900,4.537505626678467
1583760815.7297797,41000,4.68048620223999
1583760817.3082106,41100,4.786407947540283
1583760818.8320708,41200,4.884950637817383
1583760820.3608837,41300,4.92220401763916
1583760821.9076712,41400,4.938938617706299
1583760823.4617038,41500,4.951353073120117
1583760825.0033429,41600,4.957079887390137
1583760826.531358,41700,4.9618072509765625
1583760828.1149068,41800,4.966310501098633
1583760829.7207687,41900,4.961662769317627
1583760831.2608714,42000,4.955240249633789
1583760832.7999623,42100,4.945438385009766
1583760834.395097,42200,4.915258884429932
1583760835.9272673,42300,4.840991020202637
1583760837.4824936,42400,4.729229927062988
1583760839.0381174,42500,4.52683162689209
1583760840.572278,42600,4.44979190826416
1583760842.110091,42700,4.426894664764404
1583760843.7082145,42800,4.417027950286865
1583760845.2306836,42900,4.487050533294678
1583760846.743646,43000,4.658339023590088
1583760848.2447166,43100,4.791650772094727
1583760849.7476614,43200,4.89947509765625
1583760851.2512677,43300,4.925692558288574
1583760852.7637322,43400,4.939627647399902
1583760854.2706194,43500,4.938874244689941
1583760855.7762039,43600,4.943110942840576
1583760857.2892373,43700,4.933170795440674
1583760858.7990537,43800,4.914403915405273
1583760860.3067849,43900,4.892185211181641
1583760861.823719,44000,4.867300033569336
1583760863.3693147,44100,4.786138534545898
1583760864.8978329,44200,4.6587347984313965
1583760866.409179,44300,4.533746719360352
1583760867.9224794,44400,4.425734519958496
1583760869.4563003,44500,4.422433853149414
1583760871.0070333,44600,4.4678955078125
1583760872.554894,44700,4.547469615936279
1583760874.066063,44800,4.649892807006836
1583760875.5909016,44900,4.751739025115967
1583760877.1176732,45000,4.842365264892578
1583760880.2421274,45100,4.873075008392334
1583760881.7705429,45200,4.912567138671875
1583760883.28019,45300,4.906594276428223
1583760884.8124056,45400,4.900856971740723
1583760886.34655,45500,4.873014450073242
1583760887.8735063,45600,4.842741012573242
1583760889.4046018,45700,4.784785270690918
1583760890.9337842,45800,4.739143371582031
1583760892.8786511,45900,4.680106163024902
1583760894.402953,46000,4.595708847045898
1583760895.8944788,46100,4.624300479888916
1583760897.405337,46200,4.534358024597168
1583760898.9176574,46300,4.548396587371826
1583760900.4246788,46400,4.622126579284668
1583760901.9302347,46500,4.727670669555664
1583760903.437264,46600,4.881278038024902
1583760904.948963,46700,4.919042587280273
1583760906.439751,46800,4.94245719909668
1583760907.9442685,46900,4.938858985900879
1583760909.4801836,47000,4.939485549926758
1583760910.98504,47100,4.934876441955566
1583760912.5040991,47200,4.919984817504883
1583760914.018626,47300,4.898959159851074
1583760915.5469396,47400,4.846279621124268
1583760917.0700657,47500,4.749892234802246
1583760918.5963118,47600,4.58668851852417
1583760920.13299,47700,4.484923362731934
1583760921.6585252,47800,4.3932600021362305
1583760923.1825156,47900,4.388686180114746
1583760924.7213,48000,4.426227569580078
1583760926.244221,48100,4.489956855773926
1583760927.776044,48200,4.635428428649902
1583760929.2987223,48300,4.733676910400391
1583760930.8325016,48400,4.814406394958496
1583760932.3583598,48500,4.860784530639648
1583760933.8752832,48600,4.9194512367248535
1583760935.391259,48700,4.916441440582275
1583760936.9191518,48800,4.89884090423584
1583760938.4349587,48900,4.870082855224609
1583760939.9581444,49000,4.817781448364258
1583760941.4692652,49100,4.7381792068481445
1583760942.9824862,49200,4.538608074188232
1583760944.5037174,49300,4.438119888305664
1583760946.0484061,49400,4.434382438659668
1583760947.5981767,49500,4.411472320556641
1583760949.1352496,49600,4.493772506713867
1583760950.6786277,49700,4.543038368225098
1583760952.2169602,49800,4.623013973236084
1583760953.7708097,49900,4.702520370483398
1583760955.307077,50000,4.845981597900391

